Practitioners' Perceptions of the Goals and Visual Explanations of Defect Prediction Models

Software defect prediction models are classifiers that are constructed from historical software data. Such software defect prediction models have been proposed to help developers optimize the limited Software Quality Assurance (SQA) resources and help managers develop SQA plans. Prior studies have different goals for their defect prediction models and use different techniques for generating visual explanations of their models. Yet, it is unclear what are the practitioners' perceptions of (1) these defect prediction model goals, and (2) the model-agnostic techniques used to visualize these models. We conducted a qualitative survey to investigate practitioners' perceptions of the goals of defect prediction models and the model-agnostic techniques used to generate visual explanations of defect prediction models. We found that (1) 82%-84% of the respondents perceived that the three goals of defect prediction models are useful; (2) LIME is the most preferred technique for understanding the most important characteristics that contributed to a prediction of a file, while ANOVA/VarImp is the second most preferred technique for understanding the characteristics that are associated with software defects in the past. Our findings highlight the significance of investigating how to improve the understanding of defect prediction models and their predictions. Hence, model-agnostic techniques from explainable AI domain may help practitioners to understand defect prediction models and their predictions.

==> data/Actionable_Analytics_for_Quality_Management.csv <==
Worker ID (for Amazon MTurk only),Q1,Q2,Q3,Q4,Q5,Q6,Q7,Q8,Q9,Q10,Q11,Q12,Q13,Q14,Q15,Q16,Q17,Q18,Q19,Q20,Q21,Q22,Q23,Q24,Q25,Q26,Q27,Q28,Q29,Q30,Q31,Q32,Q33,Q34,Q35,Q36,Q37,Q38,Q39,Q40,Q41,Q42,Q43,Q44,Q45,Q46,Q47,Q48,Q49,Q50,Q51,Q52,Q53,Q54,Q55,Q56,Q57,Q58,Q59,Q60,Q61,Q62,Q63,Q64,Q65,Q66,Q67,Q68
A326O3VWP8TO8N,Agree,Neutral,Agree,Disagree,Agree,Agree,Agree,Agree,Agree,Agree,Agree,Agree,Agree,Neutral,Strongly agree,Agree,Neutral,Useful,Useful,Neutral,Neutral,Useful,Useful,Important,Neutral,Important,Important,Extremely important,Neutral,Important,Neutral,Neutral,Considered,Considered,Extremely considered,Considered,Considered,3,High,Moderate,High,High,Moderate,High,High,Moderate,Low,Low,Low,Low,High,High,Moderate,High,High,Moderate,Moderate,High,Low,Low,Low,Low,2nd,3rd,6th,1st,4th,5th
A3BFMY5OX2WMUW,Agree,Agree,Agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Useful,Useful,Useful,Useful,Useful,Useful,Useful,Important,Important,Important,Important,Important,Important,Important,Not considered,Not considered,Not considered,Not considered,Considered,Considered,Considered,4,Moderate,Low,Low,Low,Moderate,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,1st,2nd,3rd,4th,5th,6th
A2J37FCRLOS479,Agree,Strongly agree,Agree,Disagree,Agree,Strongly agree,Agree,Agree,Strongly agree,Strongly agree,Agree,Agree,Strongly agree,Agree,Agree,Neutral,Useful,Not useful,Useful,Neutral,Not useful,Useful,Neutral,Important,Neutral,Not important,Important,Not important,Important,Important,Considered,Not considered,Not at all considered,Considered,Not at all considered,Considered,Extremely considered,5,High,Extremely high,Extremely high,High,High,Moderate,Moderate,Moderate,Moderate,Moderate,High,Moderate,Moderate,High,Moderate,Moderate,Moderate,Moderate,Moderate,High,High,Moderate,High,High,5th,3rd,4th,3rd,6th,1st
A2COCSUGZV28X,Agree,Agree,Neutral,Agree,Agree,Agree,Agree,Neutral,Strongly agree,Agree,Agree,Neutral,Agree,Agree,Neutral,Neutral,Extremely useful,Useful,Useful,Useful,Useful,Useful,Useful,Extremely important,Important,Important,Important,Important,Important,Important,Extremely considered,Considered,Considered,Considered,Considered,Considered,Considered,4,Extremely high,High,High,High,Extremely high,High,High,High,Extremely high,High,High,High,Extremely high,High,High,High,Extremely high,High,High,High,Extremely high,High,High,High,4th,3rd,4th,2nd,2nd,3rd
AOIR8V07FYMH5,Strongly agree,Strongly agree,Agree,Neutral,Strongly agree,Strongly agree,Agree,Neutral,Strongly agree,Strongly agree,Neutral,Disagree,Strongly agree,Strongly agree,Strongly agree,Disagree,Useful,Extremely useful,Useful,Useful,Neutral,Neutral,Neutral,Important,Extremely important,Neutral,Neutral,Important,Important,Important,Extremely considered,Extremely considered,Considered,Extremely considered,Neutral,Neutral,Neutral,4,High,High,Low,Moderate,Extremely high,Extremely high,Low,High,Moderate,Extremely low,Extremely low,Low,Low,High,Extremely low,Extremely low,Extremely high,Extremely high,High,Extremely high,Extremely high,Extremely high,Moderate,Extremely high,4th,5th,6th,2nd,3rd,1st
ABL3H3O3BI8ZD,Disagree,Disagree,Agree,Strongly disagree,Disagree,Strongly disagree,Strongly disagree,Disagree,Strongly agree,Strongly disagree,Disagree,Neutral,Disagree,Strongly disagree,Strongly agree,Disagree,Not at all useful,Not at all useful,Not useful,Neutral,Useful,Not at all useful,Neutral,Neutral,Important,Neutral,Not at all important,Not important,Extremely important,Neutral,Not considered,Not considered,Not at all considered,Neutral,Extremely considered,Neutral,Neutral,4,Low,Extremely high,Extremely high,Extremely high,Moderate,Moderate,Moderate,Moderate,Extremely high,Low,Moderate,Extremely high,Low,Low,Moderate,Low,Low,Extremely low,Low,Extremely high,Moderate,Extremely low,Extremely high,Low,6th,2nd,2nd,5th,4th,6th
A1Z8AOIDT5IV43,Strongly agree,Neutral,Agree,Agree,Agree,Neutral,Agree,Agree,Strongly agree,Agree,Agree,Neutral,Neutral,Neutral,Neutral,Neutral,Useful,Useful,Extremely useful,Useful,Not useful,Extremely useful,Neutral,Important,Neutral,Important,Neutral,Not at all important,Extremely important,Neutral,Considered,Neutral,Considered,Neutral,Not at all considered,Extremely considered,Neutral,3,Moderate,Moderate,Moderate,Moderate,Low,Low,Low,Low,Low,High,Moderate,Moderate,High,Extremely high,High,High,Low,Low,Low,Low,Moderate,Low,Low,Low,2nd,5th,3rd,1st,4th,6th
A1945USNZHTROX,Strongly agree,Agree,Strongly agree,Agree,Agree,Agree,Agree,Strongly agree,Strongly agree,Agree,Disagree,Disagree,Agree,Agree,Agree,Agree,Useful,Extremely useful,Useful,Not useful,Not useful,Useful,Useful,Important,Extremely important,Important,Not at all important,Not at all important,Important,Important,Considered,Extremely considered,Considered,Not at all considered,Not at all considered,Considered,Considered,4,Extremely high,High,High,Extremely high,High,High,High,High,Moderate,Moderate,Low,Moderate,High,High,Moderate,High,Moderate,Low,Low,Low,Moderate,Moderate,Low,Low,1st,2nd,4th,3rd,5th,6th
A2CEGS0NVDBCPT,Strongly agree,Agree,Agree,Agree,Strongly agree,Strongly agree,Neutral,Neutral,Strongly agree,Strongly agree,Agree,Agree,Strongly agree,Strongly agree,Agree,Strongly agree,Useful,Neutral,Useful,Useful,Neutral,Useful,Useful,Extremely important,Important,Extremely important,Neutral,Neutral,Extremely important,Important,Considered,Neutral,Considered,Considered,Neutral,Extremely considered,Considered,4,High,High,Moderate,High,High,Low,Low,Moderate,Moderate,Extremely high,Moderate,Extremely high,Moderate,Extremely high,Moderate,Moderate,Extremely high,Extremely high,High,Extremely high,Extremely high,High,High,High,3rd,4th,6th,1st,2nd,5th
A3CUCMYK88L67N,Strongly agree,Neutral,Neutral,Agree,Strongly agree,Strongly agree,Agree,Neutral,Strongly agree,Strongly agree,Agree,Agree,Strongly agree,Agree,Agree,Neutral,Useful,Extremely useful,Useful,Useful,Useful,Neutral,Useful,Not important,Neutral,Important,Important,Important,Important,Important,Neutral,Neutral,Considered,Extremely considered,Considered,Considered,Extremely considered,3,Extremely high,High,High,Extremely high,High,High,Moderate,High,High,High,Moderate,Moderate,Extremely high,Extremely high,High,High,Extremely high,High,High,Moderate,Extremely high,High,Moderate,Moderate,2nd,1st,3rd,5th,4th,6th
AWZCVOUD0LPT,Strongly agree,Agree,Strongly agree,Neutral,Strongly agree,Agree,Agree,Strongly agree,Strongly agree,Strongly agree,Agree,Neutral,Agree,Agree,Neutral,Agree,Neutral,Extremely useful,Extremely useful,Not useful,Useful,Useful,Useful,Neutral,Important,Neutral,Neutral,Important,Important,Important,Extremely considered,Considered,Considered,Not considered,Considered,Neutral,Considered,3,Moderate,High,Moderate,Moderate,Moderate,Moderate,Moderate,Moderate,Moderate,Low,High,High,High,High,Extremely high,High,High,Extremely high,Moderate,High,Extremely high,Extremely high,Extremely high,High,5th,6th,4th,5th,6th,6th
A382SL9ROIY1P6,Agree,Neutral,Agree,Neutral,Neutral,Agree,Neutral,Disagree,Agree,Neutral,Neutral,Agree,Agree,Neutral,Disagree,Neutral,Neutral,Useful,Neutral,Useful,Neutral,Neutral,Not useful,Important,Neutral,Neutral,Important,Neutral,Neutral,Neutral,Considered,Considered,Neutral,Considered,Neutral,Neutral,Neutral,4,High,Moderate,High,Moderate,High,Moderate,Moderate,Low,High,Moderate,Moderate,Low,High,Moderate,Moderate,Low,Moderate,Moderate,High,Moderate,Moderate,Moderate,High,Moderate,4th,2nd,3rd,5th,6th,1st
A2EC3L6VH2WTKF,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Agree,Neutral,Agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Useful,Neutral,Extremely useful,Useful,Extremely useful,Useful,Extremely useful,Important,Extremely important,Neutral,Important,Extremely important,Important,Extremely important,Considered,Neutral,Extremely considered,Considered,Neutral,Considered,Extremely considered,5,High,Extremely high,High,Extremely high,High,Extremely high,High,Extremely high,Moderate,High,Extremely high,Extremely high,High,Moderate,Extremely high,Extremely high,High,Extremely high,High,Extremely high,High,Extremely high,High,Moderate,5th,4th,6th,5th,6th,5th
A2SSYBUT9ZM0G9,Strongly agree,Agree,Neutral,Disagree,Strongly agree,Agree,Neutral,Agree,Strongly agree,Agree,Neutral,Agree,Agree,Neutral,Agree,Disagree,Extremely useful,Useful,Neutral,Not useful,Not useful,Not at all useful,Not at all useful,Important,Important,Neutral,Not important,Not at all important,Neutral,Not at all important,Extremely considered,Considered,Not considered,Not considered,Not at all considered,Neutral,Not at all considered,4,Low,High,High,High,Extremely high,High,Moderate,Moderate,Low,Low,Low,Extremely low,High,High,High,Moderate,Low,Low,Extremely low,Extremely low,Moderate,Moderate,Moderate,Low,3rd,2nd,2nd,4th,2nd,2nd
A3CBOZUTFR0NR7,Agree,Neutral,Agree,Neutral,Neutral,Agree,Disagree,Neutral,Disagree,Neutral,Agree,Agree,Neutral,Agree,Disagree,Neutral,Not useful,Useful,Neutral,Useful,Neutral,Useful,Not useful,Neutral,Important,Not important,Neutral,Important,Not important,Important,Considered,Not considered,Neutral,Considered,Neutral,Not considered,Considered,4,High,Moderate,High,Low,High,Low,Moderate,High,Moderate,High,Moderate,Low,High,Low,Moderate,High,High,Low,Moderate,High,Low,High,High,Moderate,2nd,4th,5th,3rd,4th,6th
A3LE1BIVORW3VR,Strongly agree,Agree,Agree,Neutral,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Agree,Extremely useful,Extremely useful,Useful,Extremely useful,Neutral,Useful,Extremely useful,Extremely important,Important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Neutral,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Considered,5,Extremely high,High,Extremely high,Extremely high,High,High,Extremely high,Extremely high,Extremely high,High,High,Extremely high,Extremely high,High,Extremely high,Extremely high,Extremely high,High,High,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,2nd,4th,5th,3rd,6th,1st
A3C5V0SNXXS5E7,Agree,Agree,Strongly agree,Neutral,Agree,Strongly agree,Agree,Strongly agree,Strongly agree,Agree,Strongly agree,Agree,Agree,Agree,Strongly agree,Disagree,Useful,Extremely useful,Neutral,Not useful,Neutral,Useful,Extremely useful,Neutral,Important,Neutral,Neutral,Important,Neutral,Important,Neutral,Considered,Neutral,Neutral,Considered,Neutral,Considered,5,High,Extremely high,High,Extremely high,High,Extremely high,High,High,High,Extremely high,High,High,High,Moderate,High,Moderate,High,Moderate,Moderate,High,Moderate,Extremely high,High,High,5th,4th,6th,1st,2nd,3rd
A2BQ3PBAZ99AS2,Agree,Neutral,Disagree,Neutral,Agree,Neutral,Agree,Disagree,Disagree,Neutral,Agree,Neutral,Disagree,Agree,Neutral,Agree,Not useful,Neutral,Useful,Neutral,Useful,Neutral,Not useful,Important,Neutral,Not important,Neutral,Important,Important,Neutral,Not considered,Neutral,Considered,Considered,Neutral,Not considered,Neutral,4,Low,Moderate,High,Moderate,Low,Moderate,High,Moderate,Moderate,High,Moderate,High,Low,Moderate,High,Moderate,High,Low,High,High,Low,Moderate,High,Moderate,3rd,5th,4th,6th,1st,2nd
ABKFR0Y6P7NKM,Agree,Strongly agree,Neutral,Disagree,Strongly agree,Agree,Neutral,Strongly disagree,Disagree,Strongly agree,Agree,Strongly disagree,Disagree,Neutral,Strongly disagree,Agree,Extremely useful,Neutral,Useful,Extremely useful,Neutral,Extremely useful,Not useful,Neutral,Important,Not important,Extremely important,Neutral,Extremely important,Not important,Not at all considered,Neutral,Not considered,Neutral,Considered,Neutral,Extremely considered,5,High,Extremely high,Moderate,Low,Extremely low,Low,Moderate,Extremely high,Extremely high,High,Extremely high,Extremely low,Extremely low,Moderate,Low,High,Extremely low,High,Moderate,Extremely high,High,Low,Extremely high,Moderate,4th,5th,3rd,4th,5th,1st
A2MDORDGPI3WKR,Agree,Strongly agree,Agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Useful,Neutral,Not useful,Neutral,Useful,Extremely useful,Useful,Important,Neutral,Extremely important,Important,Neutral,Important,Extremely important,Considered,Neutral,Extremely considered,Considered,Neutral,Considered,Extremely considered,5,High,Moderate,High,Extremely high,High,Extremely high,High,Moderate,High,Moderate,Low,Moderate,High,Moderate,Low,Moderate,Moderate,High,Moderate,High,Moderate,High,Low,High,4th,5th,2nd,3rd,4th,5th
A12W7ZB2DLBBY5,Agree,Agree,Strongly agree,Disagree,Strongly agree,Strongly agree,Strongly agree,Neutral,Strongly agree,Strongly agree,Strongly agree,Neutral,Strongly agree,Strongly agree,Strongly agree,Neutral,Useful,Extremely useful,Extremely useful,Useful,Useful,Extremely useful,Useful,Important,Important,Important,Important,Important,Important,Extremely important,Extremely considered,Considered,Considered,Considered,Considered,Extremely considered,Extremely considered,5,High,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,High,High,High,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,High,High,High,Extremely high,5th,6th,4th,6th,4th,6th
A2CQP9DZSDUC5V,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Extremely useful,Useful,Extremely useful,Useful,Not useful,Useful,Extremely useful,Important,Extremely important,Important,Neutral,Not important,Important,Extremely important,Considered,Considered,Extremely considered,Neutral,Considered,Considered,Considered,4,High,High,Moderate,Moderate,Low,High,Low,Low,Low,Moderate,Low,Low,High,High,High,High,High,High,Moderate,High,High,High,Moderate,High,3rd,5th,6th,1st,4th,2nd
A2AVEDMU2IZ47L,Agree,Strongly agree,Strongly agree,Agree,Agree,Strongly agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Useful,Extremely useful,Useful,Extremely useful,Extremely useful,Useful,Extremely useful,Important,Important,Extremely important,Important,Important,Extremely important,Extremely important,Considered,Considered,Extremely considered,Considered,Extremely considered,Extremely considered,Considered,4,High,Extremely high,High,High,High,Extremely high,High,Extremely high,High,Extremely high,High,High,High,Extremely high,High,Extremely high,High,Extremely high,High,High,High,Extremely high,High,Extremely high,5th,4th,6th,5th,6th,5th
A2VR9O234UCT9T,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Useful,Extremely useful,Neutral,Useful,Neutral,Useful,Useful,Important,Important,Neutral,Neutral,Neutral,Extremely important,Extremely important,Extremely considered,Considered,Neutral,Neutral,Considered,Extremely considered,Extremely considered,4,High,High,Moderate,High,Moderate,Low,Moderate,Moderate,High,High,Moderate,High,High,Extremely high,High,Extremely high,Moderate,Low,Moderate,Low,High,High,High,High,1st,5th,4th,2nd,6th,3rd
A4T7PYGN1BE2P,Strongly agree,Agree,Neutral,Strongly disagree,Strongly agree,Agree,Agree,Strongly disagree,Strongly agree,Strongly agree,Agree,Disagree,Agree,Agree,Neutral,Disagree,Extremely useful,Useful,Useful,Neutral,Neutral,Useful,Extremely useful,Extremely important,Extremely important,Neutral,Important,Important,Important,Extremely important,Extremely considered,Extremely considered,Considered,Considered,Considered,Considered,Extremely considered,4,Extremely high,Moderate,High,High,Moderate,Moderate,Moderate,Moderate,High,High,Extremely high,High,Extremely high,High,Moderate,High,Moderate,Moderate,Moderate,Moderate,Extremely high,High,High,High,4th,5th,3rd,1st,6th,2nd
A726VAH3Z12JD,Agree,Strongly agree,Disagree,Neutral,Strongly agree,Neutral,Agree,Disagree,Agree,Strongly agree,Neutral,Disagree,Strongly agree,Agree,Neutral,Disagree,Useful,Useful,Neutral,Neutral,Useful,Extremely useful,Extremely useful,Important,Important,Neutral,Neutral,Extremely important,Extremely important,Important,Neutral,Considered,Neutral,Neutral,Considered,Considered,Considered,4,Moderate,Low,High,Extremely high,High,Low,Extremely high,Moderate,Moderate,Low,High,Extremely high,Extremely high,Low,Moderate,High,Extremely high,Low,Moderate,High,Moderate,High,Low,Moderate,3rd,1st,6th,4th,5th,2nd
A1RDRK3QTM7U96,Strongly agree,Agree,Neutral,Neutral,Agree,Agree,Strongly agree,Agree,Agree,Agree,Agree,Neutral,Strongly agree,Strongly agree,Neutral,Disagree,Useful,Extremely useful,Useful,Useful,Useful,Neutral,Extremely useful,Extremely important,Important,Important,Extremely important,Extremely important,Neutral,Important,Considered,Considered,Extremely considered,Extremely considered,Not considered,Not considered,Considered,4,High,Moderate,High,High,Moderate,Moderate,High,Moderate,Extremely high,High,High,High,Moderate,High,High,High,Moderate,Moderate,High,High,High,Moderate,Moderate,Moderate,1st,3rd,2nd,4th,5th,6th
A18LFH7XW61JO9,Strongly agree,Strongly agree,Agree,Disagree,Strongly agree,Strongly agree,Agree,Strongly disagree,Strongly agree,Strongly agree,Agree,Disagree,Strongly agree,Strongly agree,Disagree,Strongly disagree,Extremely useful,Extremely useful,Useful,Useful,Not useful,Useful,Useful,Extremely important,Important,Extremely important,Important,Not important,Extremely important,Important,Extremely considered,Extremely considered,Extremely considered,Considered,Not considered,Extremely considered,Extremely considered,4,High,High,Extremely high,Extremely high,High,Extremely high,High,Extremely high,Moderate,High,Moderate,High,Extremely high,High,High,Extremely high,High,High,High,Moderate,Moderate,Low,Moderate,Moderate,2nd,4th,6th,1st,3rd,5th
ADITFV2RDLVZJ,Agree,Agree,Agree,Neutral,Agree,Agree,Agree,Neutral,Strongly agree,Agree,Agree,Agree,Agree,Neutral,Strongly agree,Neutral,Extremely useful,Extremely useful,Useful,Useful,Neutral,Useful,Useful,Extremely important,Important,Important,Neutral,Important,Important,Important,Extremely considered,Extremely considered,Extremely considered,Considered,Neutral,Considered,Considered,5,High,Moderate,High,High,High,Moderate,High,High,High,High,High,High,High,High,High,High,High,High,High,High,High,High,High,High,5th,5th,6th,5th,5th,4th
ABJV9Z2C67GJA,Agree,Agree,Strongly agree,Disagree,Strongly agree,Agree,Strongly agree,Disagree,Strongly agree,Strongly agree,Strongly agree,Neutral,Strongly agree,Agree,Strongly agree,Disagree,Useful,Neutral,Extremely useful,Useful,Useful,Extremely useful,Extremely useful,Important,Important,Extremely important,Extremely important,Important,Extremely important,Extremely important,Considered,Extremely considered,Considered,Considered,Considered,Extremely considered,Extremely considered,4,Moderate,High,High,Moderate,Moderate,High,High,High,Moderate,High,High,High,Moderate,High,High,High,High,High,Moderate,High,Moderate,High,High,Moderate,3rd,2nd,5th,4th,6th,5th
A23C0K84LJ5ZV3,Strongly agree,Agree,Agree,Neutral,Strongly agree,Agree,Neutral,Neutral,Strongly agree,Agree,Agree,Neutral,Strongly agree,Strongly agree,Agree,Agree,Useful,Neutral,Useful,Useful,Useful,Useful,Extremely useful,Important,Important,Important,Extremely important,Extremely important,Neutral,Important,Considered,Neutral,Considered,Considered,Neutral,Considered,Considered,5,High,Moderate,High,High,High,Low,Moderate,Low,Moderate,High,Low,Low,Moderate,Moderate,Moderate,Moderate,Moderate,High,Moderate,Moderate,High,High,Moderate,Low,1st,5th,3rd,4th,2nd,6th
A2K0ZIL8MS0N3E,Strongly agree,Agree,Agree,Agree,Agree,Agree,Strongly agree,Strongly agree,Agree,Neutral,Neutral,Strongly agree,Agree,Agree,Agree,Agree,Useful,Useful,Extremely useful,Useful,Useful,Extremely useful,Useful,Important,Important,Extremely important,Important,Important,Extremely important,Neutral,Considered,Considered,Neutral,Neutral,Considered,Extremely considered,Neutral,5,Extremely high,High,Extremely high,Extremely high,Low,Low,Moderate,Low,High,Low,High,Moderate,Moderate,High,Low,Moderate,Moderate,High,Moderate,High,Low,High,Moderate,Moderate,1st,5th,3rd,6th,2nd,4th
A7J4Y6FOPZ8YV,Strongly agree,Strongly agree,Neutral,Disagree,Strongly agree,Strongly agree,Neutral,Strongly disagree,Strongly agree,Strongly agree,Neutral,Strongly disagree,Strongly agree,Agree,Agree,Strongly disagree,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,4,Extremely high,Moderate,High,Extremely high,Extremely high,Extremely high,High,High,Extremely high,Extremely high,Moderate,Extremely high,Moderate,High,High,Moderate,Extremely high,Extremely high,Extremely high,Extremely high,Moderate,High,Low,Moderate,3rd,5th,4th,2nd,6th,1st
A317RA15E0SZ4P,Strongly agree,Agree,Agree,Neutral,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Neutral,Neutral,Strongly agree,Neutral,Agree,Agree,Extremely useful,Extremely useful,Useful,Useful,Not at all useful,Extremely useful,Useful,Extremely important,Extremely important,Neutral,Neutral,Not at all important,Important,Important,Extremely considered,Extremely considered,Considered,Considered,Not at all considered,Extremely considered,Considered,5,High,Moderate,High,High,High,Low,Moderate,High,High,Extremely high,High,Extremely high,Low,Extremely high,Moderate,Moderate,Moderate,Low,Moderate,Moderate,Moderate,Extremely high,High,High,2nd,1st,3rd,6th,4th,5th
A1M6A01CROTF3K,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Extremely useful,Useful,Extremely useful,Useful,Extremely useful,Useful,Useful,Important,Extremely important,Important,Extremely important,Important,Extremely important,Important,Neutral,Extremely considered,Extremely considered,Considered,Neutral,Extremely considered,Considered,5,Moderate,High,Extremely high,Extremely high,High,Extremely high,High,Extremely high,Moderate,High,Extremely high,Extremely high,High,Extremely high,High,High,Moderate,High,Low,Low,Moderate,High,Extremely high,High,2nd,3rd,4th,4th,6th,1st
A12ASB8854TT4,Strongly agree,Strongly agree,Agree,Agree,Strongly agree,Strongly agree,Agree,Agree,Strongly agree,Strongly agree,Strongly agree,Agree,Neutral,Disagree,Strongly agree,Agree,Useful,Extremely useful,Useful,Not useful,Not at all useful,Useful,Useful,Important,Extremely important,Important,Not important,Not at all important,Important,Important,Extremely considered,Extremely considered,Considered,Not considered,Not at all considered,Considered,Considered,4,Moderate,High,Low,Moderate,Moderate,High,Low,Moderate,Moderate,Moderate,Low,Low,High,High,Moderate,Moderate,Extremely high,Moderate,Moderate,Moderate,Extremely high,High,High,High,3rd,2nd,5th,6th,4th,1st
A2R4WDE10RIE95,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Neutral,Strongly agree,Strongly agree,Neutral,Neutral,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely important,Important,Important,Important,Important,Important,Important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Considered,Considered,Extremely considered,5,Moderate,Extremely high,Extremely high,Extremely high,Moderate,High,High,High,Low,Extremely high,Extremely high,Extremely high,Low,High,High,Extremely high,Low,Extremely high,Extremely high,Extremely high,High,Extremely high,Extremely high,Extremely high,5th,5th,5th,3rd,4th,4th
muralireddy07@gmail.com,Agree,Disagree,Neutral,Disagree,Agree,Disagree,Neutral,Agree,Disagree,Agree,Neutral,Disagree,Neutral,Disagree,Neutral,Agree,Neutral,Useful,Not useful,Extremely useful,Neutral,Not useful,Useful,Neutral,Extremely important,Important,Neutral,Not at all important,Not important,Neutral,Neutral,Considered,Not considered,Considered,Extremely considered,Not considered,Neutral,4,Low,Moderate,Extremely high,High,High,Moderate,Extremely high,Low,Low,Moderate,Extremely high,High,Extremely low,Moderate,High,Low,Low,High,Moderate,Extremely high,Extremely high,Moderate,Low,High,2nd,4th,3rd,5th,6th,1st
AX2EWYWZM19AZ,Strongly agree,Strongly agree,Strongly agree,Neutral,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Agree,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,5,High,High,High,High,High,High,High,High,High,High,High,High,High,High,High,High,Moderate,Moderate,Moderate,Moderate,High,High,Moderate,High,1st,2nd,3rd,6th,5th,4th
A2CS48CU9FUM4A,Strongly agree,Disagree,Agree,Disagree,Strongly agree,Neutral,Agree,Disagree,Strongly agree,Neutral,Neutral,Neutral,Strongly agree,Neutral,Disagree,Disagree,Extremely useful,Useful,Useful,Neutral,Useful,Useful,Useful,Neutral,Important,Neutral,Important,Important,Important,Not important,Extremely considered,Considered,Neutral,Considered,Considered,Considered,Neutral,5,High,High,Extremely high,Extremely high,High,High,High,High,Low,Low,Low,Low,Moderate,Moderate,Moderate,Moderate,High,High,Extremely high,Extremely high,Moderate,High,High,High,4th,3rd,6th,5th,1st,2nd
AL5R39D224SP2,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Agree,Strongly agree,Strongly agree,Strongly agree,Neutral,Agree,Extremely useful,Useful,Useful,Neutral,Not useful,Useful,Useful,Extremely important,Extremely important,Important,Important,Neutral,Important,Important,Extremely considered,Considered,Considered,Neutral,Neutral,Considered,Considered,4,High,High,High,High,Moderate,Moderate,Moderate,Low,Low,Moderate,Moderate,High,Moderate,Moderate,Low,Low,High,Moderate,Moderate,Moderate,Moderate,Low,Moderate,Moderate,2nd,3rd,6th,1st,5th,4th
A1PTC5FHUYMWYL,Strongly agree,Strongly agree,Strongly agree,Strongly disagree,Strongly agree,Strongly agree,Strongly agree,Strongly disagree,Strongly agree,Strongly agree,Strongly agree,Strongly disagree,Strongly agree,Strongly agree,Strongly agree,Strongly disagree,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,5,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,4th,6th,5th,1st,3rd,2nd
ARN9ET3E608LJ,Strongly agree,Neutral,Agree,Disagree,Neutral,Agree,Neutral,Neutral,Neutral,Agree,Disagree,Strongly agree,Agree,Disagree,Neutral,Strongly agree,Extremely useful,Not useful,Useful,Neutral,Useful,Useful,Extremely useful,Important,Important,Not important,Neutral,Extremely important,Important,Neutral,Not considered,Neutral,Considered,Neutral,Considered,Not considered,Neutral,4,Moderate,High,Extremely high,Moderate,Moderate,High,Low,Extremely high,Moderate,Low,Low,High,Moderate,High,Low,High,High,Extremely high,High,Moderate,Moderate,High,Low,High,4th,6th,3rd,3rd,5th,4th
A2CI15LSIGRMLI,Strongly agree,Agree,Disagree,Agree,Strongly agree,Neutral,Neutral,Agree,Strongly agree,Strongly agree,Agree,Neutral,Agree,Disagree,Strongly agree,Agree,Extremely useful,Useful,Useful,Neutral,Useful,Not useful,Useful,Extremely important,Neutral,Important,Neutral,Important,Not important,Neutral,Considered,Not considered,Considered,Neutral,Not considered,Not at all considered,Considered,3,Moderate,High,Moderate,High,Low,Extremely low,Moderate,Low,Extremely low,Moderate,Extremely low,Extremely low,Moderate,High,Low,Low,Low,High,Low,Extremely low,Moderate,High,Low,Low,2nd,4th,5th,1st,6th,3rd
A2WPXOVOS2QI9Y,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Disagree,Strongly agree,Strongly agree,Strongly agree,Strongly disagree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,5,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Low,High,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Low,Extremely high,Extremely high,Extremely high,Moderate,Extremely low,Extremely low,Extremely low,High,Extremely high,Extremely high,Extremely high,1st,2nd,1st,5th,6th,4th
A1CQK70BFYLIG5,Strongly agree,Strongly agree,Strongly agree,Neutral,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Agree,Useful,Neutral,Useful,Useful,Useful,Extremely useful,Useful,Important,Neutral,Neutral,Extremely important,Important,Important,Important,Extremely considered,Considered,Considered,Extremely considered,Neutral,Considered,Considered,5,Moderate,High,High,High,Moderate,High,Moderate,Moderate,High,Moderate,High,High,High,Moderate,High,High,High,High,High,High,High,Moderate,High,High,4th,3rd,5th,4th,5th,4th
ANBIWXLNKFCQQ,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Agree,Agree,Agree,Neutral,Useful,Extremely useful,Neutral,Not at all useful,Extremely useful,Useful,Important,Extremely important,Important,Important,Not at all important,Extremely important,Important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Not at all considered,Extremely considered,Extremely considered,5,Extremely high,Extremely high,High,Extremely high,Moderate,Moderate,Moderate,Moderate,Extremely low,Extremely low,Extremely low,Extremely low,Extremely high,High,High,High,High,Extremely high,Extremely high,Extremely high,Moderate,High,Moderate,Moderate,2nd,6th,3rd,1st,4th,5th
A25F6WT9CIM0Z5,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Agree,Strongly agree,Strongly agree,Agree,Agree,Agree,Useful,Useful,Extremely useful,Extremely useful,Extremely useful,Useful,Useful,Important,Extremely important,Extremely important,Important,Important,Important,Extremely important,Extremely considered,Extremely considered,Considered,Considered,Considered,Extremely considered,Considered,4,High,Moderate,High,Extremely high,High,High,Moderate,High,High,High,Extremely high,Extremely high,High,High,Extremely high,High,High,Extremely high,Extremely high,High,High,High,Extremely high,High,5th,4th,5th,3rd,5th,4th
A18ZY3ETPDEXYI,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Neutral,Agree,Agree,Strongly agree,Strongly agree,Agree,Agree,Strongly agree,Neutral,Neutral,Agree,Extremely useful,Useful,Useful,Neutral,Neutral,Useful,Extremely useful,Extremely important,Extremely important,Extremely important,Not important,Not at all important,Important,Extremely important,Neutral,Considered,Extremely considered,Not considered,Not at all considered,Considered,Considered,4,High,Moderate,High,High,Moderate,High,Moderate,Moderate,High,Extremely high,High,Extremely high,High,Extremely high,High,High,Moderate,Moderate,Low,Moderate,Extremely high,Extremely high,High,Extremely high,3rd,4th,5th,2nd,6th,1st
ADD4FGB00XQ5H,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Agree,Agree,Strongly agree,Neutral,Agree,Agree,Useful,Not useful,Useful,Useful,Neutral,Neutral,Useful,Important,Neutral,Important,Important,Important,Important,Important,Considered,Neutral,Considered,Considered,Neutral,Neutral,Neutral,3,Moderate,High,Moderate,High,High,Low,Moderate,High,Low,Extremely low,Low,Extremely low,Moderate,High,Moderate,Moderate,Moderate,Low,Low,Low,Moderate,High,Extremely low,Extremely low,2nd,1st,6th,3rd,4th,5th

==> data/LikertData.csv <==
Worker ID (for Amazon MTurk only),Identifying defects is: [Important],Identifying defects is: [Being used in practice],Identifying defects is: [Time-Consuming],Identifying defects is: [Difficult],Diagnosing defects is: [Important],Diagnosing defects is: [Being used in practice],Diagnosing defects is: [Time-Consuming],Diagnosing defects is: [Difficult],Fixing defects is: [Important],Fixing defects is: [Being used in practice],Fixing defects is: [Time-Consuming],Fixing defects is: [Difficult],Developing quality improvement plans is: [Important],Developing quality improvement plans is: [Being used in practice],Developing quality improvement plans is: [Time-Consuming],Developing quality improvement plans is: [Difficult],Please rate the usefulness of each output to aid decision-making [A ranking of the most risky files that developers should review or test],Please rate the usefulness of each output to aid decision-making [A highlight of tokens or lines that are likely to be defective in the future],Please rate the usefulness of each output to aid decision-making [An explanation of why a file is predicted as defective],Please rate the usefulness of each output to aid decision-making [An explanation of why a file is predicted as not defective (clean)],Please rate the usefulness of each output to aid decision-making [An explanation of how to increase the risk of having defects],Please rate the usefulness of each output to aid decision-making [An explanation of how to decrease the risk of having defects],Please rate the usefulness of each output to aid decision-making [An explanation of the general characteristics of defective files],Please rate the importance of each output to aid decision-making [A ranking of the most risky files that developers should review or test],Please rate the importance of each output to aid decision-making [A highlight of tokens or lines that are likely to be defective in the future],Please rate the importance of each output to aid decision-making [An explanation of why a file is predicted as defective],Please rate the importance of each output to aid decision-making [An explanation of why a file is predicted as not defective (clean)],Please rate the importance of each output to aid decision-making [An explanation of how to increase the risk of having defects],Please rate the importance of each output to aid decision-making [An explanation of how to decrease the risk of having defects],Please rate the importance of each output to aid decision-making [An explanation of the general characteristics of defective files],Please rate the willingness to adopt of each output to aid decision-making [A ranking of the most risky files that developers should review or test],Please rate the willingness to adopt of each output to aid decision-making [A highlight of tokens or lines that are likely to be defective in the future],Please rate the willingness to adopt of each output to aid decision-making [An explanation of why a file is predicted as defective],Please rate the willingness to adopt of each output to aid decision-making [An explanation of why a file is predicted as not defective (clean)],Please rate the willingness to adopt of each output to aid decision-making [An explanation of how to increase the risk of having defects],Please rate the willingness to adopt of each output to aid decision-making [An explanation of how to decrease the risk of having defects],Please rate the willingness to adopt of each output to aid decision-making [An explanation of the general characteristics of defective files],Please rate your willingness to adopt Data-Informed Quality Management in your organisation,(Plot 1) Please rate the following aspects: [Insightfulness],(Plot 1) Please rate the following aspects: [Comprehension],(Plot 1) Please rate the following aspects: [Need],(Plot 1) Please rate the following aspects: [Usefulness],(Plot 2) Please rate the following aspects: [Insightfulness],(Plot 2) Please rate the following aspects: [Comprehension],(Plot 2) Please rate the following aspects: [Need],(Plot 2) Please rate the following aspects: [Usefulness],(Plot 3) Please rate the following aspects: [Insightfulness],(Plot 3) Please rate the following aspects: [Comprehension],(Plot 3) Please rate the following aspects: [Need],(Plot 3) Please rate the following aspects: [Usefulness],(Plot 4) Please rate the following aspects: [Insightfulness],(Plot 4) Please rate the following aspects: [Comprehension],(Plot 4) Please rate the following aspects: [Need],(Plot 4) Please rate the following aspects: [Usefulness],(Plot 5) Please rate the following aspects: [Insightfulness],(Plot 5) Please rate the following aspects: [Comprehension],(Plot 5) Please rate the following aspects: [Need],(Plot 5) Please rate the following aspects: [Usefulness],(Plot 6) Please rate the following aspects: [Insightfulness],(Plot 6) Please rate the following aspects: [Comprehension],(Plot 6) Please rate the following aspects: [Need],(Plot 6) Please rate the following aspects: [Usefulness],Please rate the most preferred form of visual explanation for quality improvement [(Plot1)],Please rate the most preferred form of visual explanation for quality improvement [(Plot2)],Please rate the most preferred form of visual explanation for quality improvement [(Plot3)],Please rate the most preferred form of visual explanation for quality improvement [(Plot4)],Please rate the most preferred form of visual explanation for quality improvement [(Plot5)],Please rate the most preferred form of visual explanation for quality improvement [(Plot6)]
A326O3VWP8TO8N,Agree,Neutral,Agree,Disagree,Agree,Agree,Agree,Agree,Agree,Agree,Agree,Agree,Agree,Neutral,Strongly agree,Agree,Neutral,Useful,Useful,Neutral,Neutral,Useful,Useful,Important,Neutral,Important,Important,Extremely important,Neutral,Important,Neutral,Neutral,Considered,Considered,Extremely considered,Considered,Considered,3,High,Moderate,High,High,Moderate,High,High,Moderate,Low,Low,Low,Low,High,High,Moderate,High,High,Moderate,Moderate,High,Low,Low,Low,Low,2nd,3rd,6th,1st,4th,5th
A3BFMY5OX2WMUW,Agree,Agree,Agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Useful,Useful,Useful,Useful,Useful,Useful,Useful,Important,Important,Important,Important,Important,Important,Important,Not considered,Not considered,Not considered,Not considered,Considered,Considered,Considered,4,Moderate,Low,Low,Low,Moderate,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,Low,1st,2nd,3rd,4th,5th,6th
A2J37FCRLOS479,Agree,Strongly agree,Agree,Disagree,Agree,Strongly agree,Agree,Agree,Strongly agree,Strongly agree,Agree,Agree,Strongly agree,Agree,Agree,Neutral,Useful,Not useful,Useful,Neutral,Not useful,Useful,Neutral,Important,Neutral,Not important,Important,Not important,Important,Important,Considered,Not considered,Not at all considered,Considered,Not at all considered,Considered,Extremely considered,5,High,Extremely high,Extremely high,High,High,Moderate,Moderate,Moderate,Moderate,Moderate,High,Moderate,Moderate,High,Moderate,Moderate,Moderate,Moderate,Moderate,High,High,Moderate,High,High,5th,3rd,4th,3rd,6th,1st
A2COCSUGZV28X,Agree,Agree,Neutral,Agree,Agree,Agree,Agree,Neutral,Strongly agree,Agree,Agree,Neutral,Agree,Agree,Neutral,Neutral,Extremely useful,Useful,Useful,Useful,Useful,Useful,Useful,Extremely important,Important,Important,Important,Important,Important,Important,Extremely considered,Considered,Considered,Considered,Considered,Considered,Considered,4,Extremely high,High,High,High,Extremely high,High,High,High,Extremely high,High,High,High,Extremely high,High,High,High,Extremely high,High,High,High,Extremely high,High,High,High,4th,3rd,4th,2nd,2nd,3rd
AOIR8V07FYMH5,Strongly agree,Strongly agree,Agree,Neutral,Strongly agree,Strongly agree,Agree,Neutral,Strongly agree,Strongly agree,Neutral,Disagree,Strongly agree,Strongly agree,Strongly agree,Disagree,Useful,Extremely useful,Useful,Useful,Neutral,Neutral,Neutral,Important,Extremely important,Neutral,Neutral,Important,Important,Important,Extremely considered,Extremely considered,Considered,Extremely considered,Neutral,Neutral,Neutral,4,High,High,Low,Moderate,Extremely high,Extremely high,Low,High,Moderate,Extremely low,Extremely low,Low,Low,High,Extremely low,Extremely low,Extremely high,Extremely high,High,Extremely high,Extremely high,Extremely high,Moderate,Extremely high,4th,5th,6th,2nd,3rd,1st
ABL3H3O3BI8ZD,Disagree,Disagree,Agree,Strongly disagree,Disagree,Strongly disagree,Strongly disagree,Disagree,Strongly agree,Strongly disagree,Disagree,Neutral,Disagree,Strongly disagree,Strongly agree,Disagree,Not at all useful,Not at all useful,Not useful,Neutral,Useful,Not at all useful,Neutral,Neutral,Important,Neutral,Not at all important,Not important,Extremely important,Neutral,Not considered,Not considered,Not at all considered,Neutral,Extremely considered,Neutral,Neutral,4,Low,Extremely high,Extremely high,Extremely high,Moderate,Moderate,Moderate,Moderate,Extremely high,Low,Moderate,Extremely high,Low,Low,Moderate,Low,Low,Extremely low,Low,Extremely high,Moderate,Extremely low,Extremely high,Low,6th,2nd,2nd,5th,4th,6th
A1Z8AOIDT5IV43,Strongly agree,Neutral,Agree,Agree,Agree,Neutral,Agree,Agree,Strongly agree,Agree,Agree,Neutral,Neutral,Neutral,Neutral,Neutral,Useful,Useful,Extremely useful,Useful,Not useful,Extremely useful,Neutral,Important,Neutral,Important,Neutral,Not at all important,Extremely important,Neutral,Considered,Neutral,Considered,Neutral,Not at all considered,Extremely considered,Neutral,3,Moderate,Moderate,Moderate,Moderate,Low,Low,Low,Low,Low,High,Moderate,Moderate,High,Extremely high,High,High,Low,Low,Low,Low,Moderate,Low,Low,Low,2nd,5th,3rd,1st,4th,6th
A1945USNZHTROX,Strongly agree,Agree,Strongly agree,Agree,Agree,Agree,Agree,Strongly agree,Strongly agree,Agree,Disagree,Disagree,Agree,Agree,Agree,Agree,Useful,Extremely useful,Useful,Not useful,Not useful,Useful,Useful,Important,Extremely important,Important,Not at all important,Not at all important,Important,Important,Considered,Extremely considered,Considered,Not at all considered,Not at all considered,Considered,Considered,4,Extremely high,High,High,Extremely high,High,High,High,High,Moderate,Moderate,Low,Moderate,High,High,Moderate,High,Moderate,Low,Low,Low,Moderate,Moderate,Low,Low,1st,2nd,4th,3rd,5th,6th
A2CEGS0NVDBCPT,Strongly agree,Agree,Agree,Agree,Strongly agree,Strongly agree,Neutral,Neutral,Strongly agree,Strongly agree,Agree,Agree,Strongly agree,Strongly agree,Agree,Strongly agree,Useful,Neutral,Useful,Useful,Neutral,Useful,Useful,Extremely important,Important,Extremely important,Neutral,Neutral,Extremely important,Important,Considered,Neutral,Considered,Considered,Neutral,Extremely considered,Considered,4,High,High,Moderate,High,High,Low,Low,Moderate,Moderate,Extremely high,Moderate,Extremely high,Moderate,Extremely high,Moderate,Moderate,Extremely high,Extremely high,High,Extremely high,Extremely high,High,High,High,3rd,4th,6th,1st,2nd,5th
A3CUCMYK88L67N,Strongly agree,Neutral,Neutral,Agree,Strongly agree,Strongly agree,Agree,Neutral,Strongly agree,Strongly agree,Agree,Agree,Strongly agree,Agree,Agree,Neutral,Useful,Extremely useful,Useful,Useful,Useful,Neutral,Useful,Not important,Neutral,Important,Important,Important,Important,Important,Neutral,Neutral,Considered,Extremely considered,Considered,Considered,Extremely considered,3,Extremely high,High,High,Extremely high,High,High,Moderate,High,High,High,Moderate,Moderate,Extremely high,Extremely high,High,High,Extremely high,High,High,Moderate,Extremely high,High,Moderate,Moderate,2nd,1st,3rd,5th,4th,6th
AWZCVOUD0LPT,Strongly agree,Agree,Strongly agree,Neutral,Strongly agree,Agree,Agree,Strongly agree,Strongly agree,Strongly agree,Agree,Neutral,Agree,Agree,Neutral,Agree,Neutral,Extremely useful,Extremely useful,Not useful,Useful,Useful,Useful,Neutral,Important,Neutral,Neutral,Important,Important,Important,Extremely considered,Considered,Considered,Not considered,Considered,Neutral,Considered,3,Moderate,High,Moderate,Moderate,Moderate,Moderate,Moderate,Moderate,Moderate,Low,High,High,High,High,Extremely high,High,High,Extremely high,Moderate,High,Extremely high,Extremely high,Extremely high,High,5th,6th,4th,5th,6th,6th
A382SL9ROIY1P6,Agree,Neutral,Agree,Neutral,Neutral,Agree,Neutral,Disagree,Agree,Neutral,Neutral,Agree,Agree,Neutral,Disagree,Neutral,Neutral,Useful,Neutral,Useful,Neutral,Neutral,Not useful,Important,Neutral,Neutral,Important,Neutral,Neutral,Neutral,Considered,Considered,Neutral,Considered,Neutral,Neutral,Neutral,4,High,Moderate,High,Moderate,High,Moderate,Moderate,Low,High,Moderate,Moderate,Low,High,Moderate,Moderate,Low,Moderate,Moderate,High,Moderate,Moderate,Moderate,High,Moderate,4th,2nd,3rd,5th,6th,1st
A2EC3L6VH2WTKF,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Agree,Neutral,Agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Useful,Neutral,Extremely useful,Useful,Extremely useful,Useful,Extremely useful,Important,Extremely important,Neutral,Important,Extremely important,Important,Extremely important,Considered,Neutral,Extremely considered,Considered,Neutral,Considered,Extremely considered,5,High,Extremely high,High,Extremely high,High,Extremely high,High,Extremely high,Moderate,High,Extremely high,Extremely high,High,Moderate,Extremely high,Extremely high,High,Extremely high,High,Extremely high,High,Extremely high,High,Moderate,5th,4th,6th,5th,6th,5th
A2SSYBUT9ZM0G9,Strongly agree,Agree,Neutral,Disagree,Strongly agree,Agree,Neutral,Agree,Strongly agree,Agree,Neutral,Agree,Agree,Neutral,Agree,Disagree,Extremely useful,Useful,Neutral,Not useful,Not useful,Not at all useful,Not at all useful,Important,Important,Neutral,Not important,Not at all important,Neutral,Not at all important,Extremely considered,Considered,Not considered,Not considered,Not at all considered,Neutral,Not at all considered,4,Low,High,High,High,Extremely high,High,Moderate,Moderate,Low,Low,Low,Extremely low,High,High,High,Moderate,Low,Low,Extremely low,Extremely low,Moderate,Moderate,Moderate,Low,3rd,2nd,2nd,4th,2nd,2nd
A3CBOZUTFR0NR7,Agree,Neutral,Agree,Neutral,Neutral,Agree,Disagree,Neutral,Disagree,Neutral,Agree,Agree,Neutral,Agree,Disagree,Neutral,Not useful,Useful,Neutral,Useful,Neutral,Useful,Not useful,Neutral,Important,Not important,Neutral,Important,Not important,Important,Considered,Not considered,Neutral,Considered,Neutral,Not considered,Considered,4,High,Moderate,High,Low,High,Low,Moderate,High,Moderate,High,Moderate,Low,High,Low,Moderate,High,High,Low,Moderate,High,Low,High,High,Moderate,2nd,4th,5th,3rd,4th,6th
A3LE1BIVORW3VR,Strongly agree,Agree,Agree,Neutral,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Agree,Extremely useful,Extremely useful,Useful,Extremely useful,Neutral,Useful,Extremely useful,Extremely important,Important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Neutral,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Considered,5,Extremely high,High,Extremely high,Extremely high,High,High,Extremely high,Extremely high,Extremely high,High,High,Extremely high,Extremely high,High,Extremely high,Extremely high,Extremely high,High,High,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,2nd,4th,5th,3rd,6th,1st
A3C5V0SNXXS5E7,Agree,Agree,Strongly agree,Neutral,Agree,Strongly agree,Agree,Strongly agree,Strongly agree,Agree,Strongly agree,Agree,Agree,Agree,Strongly agree,Disagree,Useful,Extremely useful,Neutral,Not useful,Neutral,Useful,Extremely useful,Neutral,Important,Neutral,Neutral,Important,Neutral,Important,Neutral,Considered,Neutral,Neutral,Considered,Neutral,Considered,5,High,Extremely high,High,Extremely high,High,Extremely high,High,High,High,Extremely high,High,High,High,Moderate,High,Moderate,High,Moderate,Moderate,High,Moderate,Extremely high,High,High,5th,4th,6th,1st,2nd,3rd
A2BQ3PBAZ99AS2,Agree,Neutral,Disagree,Neutral,Agree,Neutral,Agree,Disagree,Disagree,Neutral,Agree,Neutral,Disagree,Agree,Neutral,Agree,Not useful,Neutral,Useful,Neutral,Useful,Neutral,Not useful,Important,Neutral,Not important,Neutral,Important,Important,Neutral,Not considered,Neutral,Considered,Considered,Neutral,Not considered,Neutral,4,Low,Moderate,High,Moderate,Low,Moderate,High,Moderate,Moderate,High,Moderate,High,Low,Moderate,High,Moderate,High,Low,High,High,Low,Moderate,High,Moderate,3rd,5th,4th,6th,1st,2nd
ABKFR0Y6P7NKM,Agree,Strongly agree,Neutral,Disagree,Strongly agree,Agree,Neutral,Strongly disagree,Disagree,Strongly agree,Agree,Strongly disagree,Disagree,Neutral,Strongly disagree,Agree,Extremely useful,Neutral,Useful,Extremely useful,Neutral,Extremely useful,Not useful,Neutral,Important,Not important,Extremely important,Neutral,Extremely important,Not important,Not at all considered,Neutral,Not considered,Neutral,Considered,Neutral,Extremely considered,5,High,Extremely high,Moderate,Low,Extremely low,Low,Moderate,Extremely high,Extremely high,High,Extremely high,Extremely low,Extremely low,Moderate,Low,High,Extremely low,High,Moderate,Extremely high,High,Low,Extremely high,Moderate,4th,5th,3rd,4th,5th,1st
A2MDORDGPI3WKR,Agree,Strongly agree,Agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Useful,Neutral,Not useful,Neutral,Useful,Extremely useful,Useful,Important,Neutral,Extremely important,Important,Neutral,Important,Extremely important,Considered,Neutral,Extremely considered,Considered,Neutral,Considered,Extremely considered,5,High,Moderate,High,Extremely high,High,Extremely high,High,Moderate,High,Moderate,Low,Moderate,High,Moderate,Low,Moderate,Moderate,High,Moderate,High,Moderate,High,Low,High,4th,5th,2nd,3rd,4th,5th
A12W7ZB2DLBBY5,Agree,Agree,Strongly agree,Disagree,Strongly agree,Strongly agree,Strongly agree,Neutral,Strongly agree,Strongly agree,Strongly agree,Neutral,Strongly agree,Strongly agree,Strongly agree,Neutral,Useful,Extremely useful,Extremely useful,Useful,Useful,Extremely useful,Useful,Important,Important,Important,Important,Important,Important,Extremely important,Extremely considered,Considered,Considered,Considered,Considered,Extremely considered,Extremely considered,5,High,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,High,High,High,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,High,High,High,Extremely high,5th,6th,4th,6th,4th,6th
A2CQP9DZSDUC5V,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Extremely useful,Useful,Extremely useful,Useful,Not useful,Useful,Extremely useful,Important,Extremely important,Important,Neutral,Not important,Important,Extremely important,Considered,Considered,Extremely considered,Neutral,Considered,Considered,Considered,4,High,High,Moderate,Moderate,Low,High,Low,Low,Low,Moderate,Low,Low,High,High,High,High,High,High,Moderate,High,High,High,Moderate,High,3rd,5th,6th,1st,4th,2nd
A2AVEDMU2IZ47L,Agree,Strongly agree,Strongly agree,Agree,Agree,Strongly agree,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Useful,Extremely useful,Useful,Extremely useful,Extremely useful,Useful,Extremely useful,Important,Important,Extremely important,Important,Important,Extremely important,Extremely important,Considered,Considered,Extremely considered,Considered,Extremely considered,Extremely considered,Considered,4,High,Extremely high,High,High,High,Extremely high,High,Extremely high,High,Extremely high,High,High,High,Extremely high,High,Extremely high,High,Extremely high,High,High,High,Extremely high,High,Extremely high,5th,4th,6th,5th,6th,5th
A2VR9O234UCT9T,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Useful,Extremely useful,Neutral,Useful,Neutral,Useful,Useful,Important,Important,Neutral,Neutral,Neutral,Extremely important,Extremely important,Extremely considered,Considered,Neutral,Neutral,Considered,Extremely considered,Extremely considered,4,High,High,Moderate,High,Moderate,Low,Moderate,Moderate,High,High,Moderate,High,High,Extremely high,High,Extremely high,Moderate,Low,Moderate,Low,High,High,High,High,1st,5th,4th,2nd,6th,3rd
A4T7PYGN1BE2P,Strongly agree,Agree,Neutral,Strongly disagree,Strongly agree,Agree,Agree,Strongly disagree,Strongly agree,Strongly agree,Agree,Disagree,Agree,Agree,Neutral,Disagree,Extremely useful,Useful,Useful,Neutral,Neutral,Useful,Extremely useful,Extremely important,Extremely important,Neutral,Important,Important,Important,Extremely important,Extremely considered,Extremely considered,Considered,Considered,Considered,Considered,Extremely considered,4,Extremely high,Moderate,High,High,Moderate,Moderate,Moderate,Moderate,High,High,Extremely high,High,Extremely high,High,Moderate,High,Moderate,Moderate,Moderate,Moderate,Extremely high,High,High,High,4th,5th,3rd,1st,6th,2nd
A726VAH3Z12JD,Agree,Strongly agree,Disagree,Neutral,Strongly agree,Neutral,Agree,Disagree,Agree,Strongly agree,Neutral,Disagree,Strongly agree,Agree,Neutral,Disagree,Useful,Useful,Neutral,Neutral,Useful,Extremely useful,Extremely useful,Important,Important,Neutral,Neutral,Extremely important,Extremely important,Important,Neutral,Considered,Neutral,Neutral,Considered,Considered,Considered,4,Moderate,Low,High,Extremely high,High,Low,Extremely high,Moderate,Moderate,Low,High,Extremely high,Extremely high,Low,Moderate,High,Extremely high,Low,Moderate,High,Moderate,High,Low,Moderate,3rd,1st,6th,4th,5th,2nd
A1RDRK3QTM7U96,Strongly agree,Agree,Neutral,Neutral,Agree,Agree,Strongly agree,Agree,Agree,Agree,Agree,Neutral,Strongly agree,Strongly agree,Neutral,Disagree,Useful,Extremely useful,Useful,Useful,Useful,Neutral,Extremely useful,Extremely important,Important,Important,Extremely important,Extremely important,Neutral,Important,Considered,Considered,Extremely considered,Extremely considered,Not considered,Not considered,Considered,4,High,Moderate,High,High,Moderate,Moderate,High,Moderate,Extremely high,High,High,High,Moderate,High,High,High,Moderate,Moderate,High,High,High,Moderate,Moderate,Moderate,1st,3rd,2nd,4th,5th,6th
A18LFH7XW61JO9,Strongly agree,Strongly agree,Agree,Disagree,Strongly agree,Strongly agree,Agree,Strongly disagree,Strongly agree,Strongly agree,Agree,Disagree,Strongly agree,Strongly agree,Disagree,Strongly disagree,Extremely useful,Extremely useful,Useful,Useful,Not useful,Useful,Useful,Extremely important,Important,Extremely important,Important,Not important,Extremely important,Important,Extremely considered,Extremely considered,Extremely considered,Considered,Not considered,Extremely considered,Extremely considered,4,High,High,Extremely high,Extremely high,High,Extremely high,High,Extremely high,Moderate,High,Moderate,High,Extremely high,High,High,Extremely high,High,High,High,Moderate,Moderate,Low,Moderate,Moderate,2nd,4th,6th,1st,3rd,5th
ADITFV2RDLVZJ,Agree,Agree,Agree,Neutral,Agree,Agree,Agree,Neutral,Strongly agree,Agree,Agree,Agree,Agree,Neutral,Strongly agree,Neutral,Extremely useful,Extremely useful,Useful,Useful,Neutral,Useful,Useful,Extremely important,Important,Important,Neutral,Important,Important,Important,Extremely considered,Extremely considered,Extremely considered,Considered,Neutral,Considered,Considered,5,High,Moderate,High,High,High,Moderate,High,High,High,High,High,High,High,High,High,High,High,High,High,High,High,High,High,High,5th,5th,6th,5th,5th,4th
ABJV9Z2C67GJA,Agree,Agree,Strongly agree,Disagree,Strongly agree,Agree,Strongly agree,Disagree,Strongly agree,Strongly agree,Strongly agree,Neutral,Strongly agree,Agree,Strongly agree,Disagree,Useful,Neutral,Extremely useful,Useful,Useful,Extremely useful,Extremely useful,Important,Important,Extremely important,Extremely important,Important,Extremely important,Extremely important,Considered,Extremely considered,Considered,Considered,Considered,Extremely considered,Extremely considered,4,Moderate,High,High,Moderate,Moderate,High,High,High,Moderate,High,High,High,Moderate,High,High,High,High,High,Moderate,High,Moderate,High,High,Moderate,3rd,2nd,5th,4th,6th,5th
A23C0K84LJ5ZV3,Strongly agree,Agree,Agree,Neutral,Strongly agree,Agree,Neutral,Neutral,Strongly agree,Agree,Agree,Neutral,Strongly agree,Strongly agree,Agree,Agree,Useful,Neutral,Useful,Useful,Useful,Useful,Extremely useful,Important,Important,Important,Extremely important,Extremely important,Neutral,Important,Considered,Neutral,Considered,Considered,Neutral,Considered,Considered,5,High,Moderate,High,High,High,Low,Moderate,Low,Moderate,High,Low,Low,Moderate,Moderate,Moderate,Moderate,Moderate,High,Moderate,Moderate,High,High,Moderate,Low,1st,5th,3rd,4th,2nd,6th
A2K0ZIL8MS0N3E,Strongly agree,Agree,Agree,Agree,Agree,Agree,Strongly agree,Strongly agree,Agree,Neutral,Neutral,Strongly agree,Agree,Agree,Agree,Agree,Useful,Useful,Extremely useful,Useful,Useful,Extremely useful,Useful,Important,Important,Extremely important,Important,Important,Extremely important,Neutral,Considered,Considered,Neutral,Neutral,Considered,Extremely considered,Neutral,5,Extremely high,High,Extremely high,Extremely high,Low,Low,Moderate,Low,High,Low,High,Moderate,Moderate,High,Low,Moderate,Moderate,High,Moderate,High,Low,High,Moderate,Moderate,1st,5th,3rd,6th,2nd,4th
A7J4Y6FOPZ8YV,Strongly agree,Strongly agree,Neutral,Disagree,Strongly agree,Strongly agree,Neutral,Strongly disagree,Strongly agree,Strongly agree,Neutral,Strongly disagree,Strongly agree,Agree,Agree,Strongly disagree,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,4,Extremely high,Moderate,High,Extremely high,Extremely high,Extremely high,High,High,Extremely high,Extremely high,Moderate,Extremely high,Moderate,High,High,Moderate,Extremely high,Extremely high,Extremely high,Extremely high,Moderate,High,Low,Moderate,3rd,5th,4th,2nd,6th,1st
A317RA15E0SZ4P,Strongly agree,Agree,Agree,Neutral,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Neutral,Neutral,Strongly agree,Neutral,Agree,Agree,Extremely useful,Extremely useful,Useful,Useful,Not at all useful,Extremely useful,Useful,Extremely important,Extremely important,Neutral,Neutral,Not at all important,Important,Important,Extremely considered,Extremely considered,Considered,Considered,Not at all considered,Extremely considered,Considered,5,High,Moderate,High,High,High,Low,Moderate,High,High,Extremely high,High,Extremely high,Low,Extremely high,Moderate,Moderate,Moderate,Low,Moderate,Moderate,Moderate,Extremely high,High,High,2nd,1st,3rd,6th,4th,5th
A1M6A01CROTF3K,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Extremely useful,Useful,Extremely useful,Useful,Extremely useful,Useful,Useful,Important,Extremely important,Important,Extremely important,Important,Extremely important,Important,Neutral,Extremely considered,Extremely considered,Considered,Neutral,Extremely considered,Considered,5,Moderate,High,Extremely high,Extremely high,High,Extremely high,High,Extremely high,Moderate,High,Extremely high,Extremely high,High,Extremely high,High,High,Moderate,High,Low,Low,Moderate,High,Extremely high,High,2nd,3rd,4th,4th,6th,1st
A12ASB8854TT4,Strongly agree,Strongly agree,Agree,Agree,Strongly agree,Strongly agree,Agree,Agree,Strongly agree,Strongly agree,Strongly agree,Agree,Neutral,Disagree,Strongly agree,Agree,Useful,Extremely useful,Useful,Not useful,Not at all useful,Useful,Useful,Important,Extremely important,Important,Not important,Not at all important,Important,Important,Extremely considered,Extremely considered,Considered,Not considered,Not at all considered,Considered,Considered,4,Moderate,High,Low,Moderate,Moderate,High,Low,Moderate,Moderate,Moderate,Low,Low,High,High,Moderate,Moderate,Extremely high,Moderate,Moderate,Moderate,Extremely high,High,High,High,3rd,2nd,5th,6th,4th,1st
A2R4WDE10RIE95,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Neutral,Strongly agree,Strongly agree,Neutral,Neutral,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely important,Important,Important,Important,Important,Important,Important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Considered,Considered,Extremely considered,5,Moderate,Extremely high,Extremely high,Extremely high,Moderate,High,High,High,Low,Extremely high,Extremely high,Extremely high,Low,High,High,Extremely high,Low,Extremely high,Extremely high,Extremely high,High,Extremely high,Extremely high,Extremely high,5th,5th,5th,3rd,4th,4th
muralireddy07@gmail.com,Agree,Disagree,Neutral,Disagree,Agree,Disagree,Neutral,Agree,Disagree,Agree,Neutral,Disagree,Neutral,Disagree,Neutral,Agree,Neutral,Useful,Not useful,Extremely useful,Neutral,Not useful,Useful,Neutral,Extremely important,Important,Neutral,Not at all important,Not important,Neutral,Neutral,Considered,Not considered,Considered,Extremely considered,Not considered,Neutral,4,Low,Moderate,Extremely high,High,High,Moderate,Extremely high,Low,Low,Moderate,Extremely high,High,Extremely low,Moderate,High,Low,Low,High,Moderate,Extremely high,Extremely high,Moderate,Low,High,2nd,4th,3rd,5th,6th,1st
AX2EWYWZM19AZ,Strongly agree,Strongly agree,Strongly agree,Neutral,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Agree,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,5,High,High,High,High,High,High,High,High,High,High,High,High,High,High,High,High,Moderate,Moderate,Moderate,Moderate,High,High,Moderate,High,1st,2nd,3rd,6th,5th,4th
A2CS48CU9FUM4A,Strongly agree,Disagree,Agree,Disagree,Strongly agree,Neutral,Agree,Disagree,Strongly agree,Neutral,Neutral,Neutral,Strongly agree,Neutral,Disagree,Disagree,Extremely useful,Useful,Useful,Neutral,Useful,Useful,Useful,Neutral,Important,Neutral,Important,Important,Important,Not important,Extremely considered,Considered,Neutral,Considered,Considered,Considered,Neutral,5,High,High,Extremely high,Extremely high,High,High,High,High,Low,Low,Low,Low,Moderate,Moderate,Moderate,Moderate,High,High,Extremely high,Extremely high,Moderate,High,High,High,4th,3rd,6th,5th,1st,2nd
AL5R39D224SP2,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Agree,Strongly agree,Strongly agree,Strongly agree,Neutral,Agree,Extremely useful,Useful,Useful,Neutral,Not useful,Useful,Useful,Extremely important,Extremely important,Important,Important,Neutral,Important,Important,Extremely considered,Considered,Considered,Neutral,Neutral,Considered,Considered,4,High,High,High,High,Moderate,Moderate,Moderate,Low,Low,Moderate,Moderate,High,Moderate,Moderate,Low,Low,High,Moderate,Moderate,Moderate,Moderate,Low,Moderate,Moderate,2nd,3rd,6th,1st,5th,4th
A1PTC5FHUYMWYL,Strongly agree,Strongly agree,Strongly agree,Strongly disagree,Strongly agree,Strongly agree,Strongly agree,Strongly disagree,Strongly agree,Strongly agree,Strongly agree,Strongly disagree,Strongly agree,Strongly agree,Strongly agree,Strongly disagree,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,5,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,4th,6th,5th,1st,3rd,2nd
ARN9ET3E608LJ,Strongly agree,Neutral,Agree,Disagree,Neutral,Agree,Neutral,Neutral,Neutral,Agree,Disagree,Strongly agree,Agree,Disagree,Neutral,Strongly agree,Extremely useful,Not useful,Useful,Neutral,Useful,Useful,Extremely useful,Important,Important,Not important,Neutral,Extremely important,Important,Neutral,Not considered,Neutral,Considered,Neutral,Considered,Not considered,Neutral,4,Moderate,High,Extremely high,Moderate,Moderate,High,Low,Extremely high,Moderate,Low,Low,High,Moderate,High,Low,High,High,Extremely high,High,Moderate,Moderate,High,Low,High,4th,6th,3rd,3rd,5th,4th
A2CI15LSIGRMLI,Strongly agree,Agree,Disagree,Agree,Strongly agree,Neutral,Neutral,Agree,Strongly agree,Strongly agree,Agree,Neutral,Agree,Disagree,Strongly agree,Agree,Extremely useful,Useful,Useful,Neutral,Useful,Not useful,Useful,Extremely important,Neutral,Important,Neutral,Important,Not important,Neutral,Considered,Not considered,Considered,Neutral,Not considered,Not at all considered,Considered,3,Moderate,High,Moderate,High,Low,Extremely low,Moderate,Low,Extremely low,Moderate,Extremely low,Extremely low,Moderate,High,Low,Low,Low,High,Low,Extremely low,Moderate,High,Low,Low,2nd,4th,5th,1st,6th,3rd
A2WPXOVOS2QI9Y,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Disagree,Strongly agree,Strongly agree,Strongly agree,Strongly disagree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,5,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Low,High,Extremely high,Extremely high,Extremely high,Extremely high,Extremely high,Low,Extremely high,Extremely high,Extremely high,Moderate,Extremely low,Extremely low,Extremely low,High,Extremely high,Extremely high,Extremely high,1st,2nd,1st,5th,6th,4th
A1CQK70BFYLIG5,Strongly agree,Strongly agree,Strongly agree,Neutral,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Agree,Useful,Neutral,Useful,Useful,Useful,Extremely useful,Useful,Important,Neutral,Neutral,Extremely important,Important,Important,Important,Extremely considered,Considered,Considered,Extremely considered,Neutral,Considered,Considered,5,Moderate,High,High,High,Moderate,High,Moderate,Moderate,High,Moderate,High,High,High,Moderate,High,High,High,High,High,High,High,Moderate,High,High,4th,3rd,5th,4th,5th,4th
ANBIWXLNKFCQQ,Strongly agree,Strongly agree,Strongly agree,Agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Agree,Agree,Agree,Neutral,Useful,Extremely useful,Neutral,Not at all useful,Extremely useful,Useful,Important,Extremely important,Important,Important,Not at all important,Extremely important,Important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Not at all considered,Extremely considered,Extremely considered,5,Extremely high,Extremely high,High,Extremely high,Moderate,Moderate,Moderate,Moderate,Extremely low,Extremely low,Extremely low,Extremely low,Extremely high,High,High,High,High,Extremely high,Extremely high,Extremely high,Moderate,High,Moderate,Moderate,2nd,6th,3rd,1st,4th,5th
A25F6WT9CIM0Z5,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Agree,Strongly agree,Strongly agree,Agree,Agree,Agree,Useful,Useful,Extremely useful,Extremely useful,Extremely useful,Useful,Useful,Important,Extremely important,Extremely important,Important,Important,Important,Extremely important,Extremely considered,Extremely considered,Considered,Considered,Considered,Extremely considered,Considered,4,High,Moderate,High,Extremely high,High,High,Moderate,High,High,High,Extremely high,Extremely high,High,High,Extremely high,High,High,Extremely high,Extremely high,High,High,High,Extremely high,High,5th,4th,5th,3rd,5th,4th
A18ZY3ETPDEXYI,Strongly agree,Agree,Strongly agree,Agree,Strongly agree,Neutral,Agree,Agree,Strongly agree,Strongly agree,Agree,Agree,Strongly agree,Neutral,Neutral,Agree,Extremely useful,Useful,Useful,Neutral,Neutral,Useful,Extremely useful,Extremely important,Extremely important,Extremely important,Not important,Not at all important,Important,Extremely important,Neutral,Considered,Extremely considered,Not considered,Not at all considered,Considered,Considered,4,High,Moderate,High,High,Moderate,High,Moderate,Moderate,High,Extremely high,High,Extremely high,High,Extremely high,High,High,Moderate,Moderate,Low,Moderate,Extremely high,Extremely high,High,Extremely high,3rd,4th,5th,2nd,6th,1st
ADD4FGB00XQ5H,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Agree,Agree,Strongly agree,Agree,Agree,Agree,Strongly agree,Neutral,Agree,Agree,Useful,Not useful,Useful,Useful,Neutral,Neutral,Useful,Important,Neutral,Important,Important,Important,Important,Important,Considered,Neutral,Considered,Considered,Neutral,Neutral,Neutral,3,Moderate,High,Moderate,High,High,Low,Moderate,High,Low,Extremely low,Low,Extremely low,Moderate,High,Moderate,Moderate,Moderate,Low,Low,Low,Moderate,High,Extremely low,Extremely low,2nd,1st,6th,3rd,4th,5th

==> data/raw-data-processed.csv <==
"Timestamp","Worker ID (for Amazon MTurk only)","What is the role in your organisation? (e.g., engineers, managers, and researchers)","How many years of experience do you have?","What is your country of residence?","What are your primary programming languages?","What static analysis tools do you use? (No, if not apply)","What is the largest size of teams that you involved?","Identifying defects is: [Important]","Identifying defects is: [Being used in practice]","Identifying defects is: [Time-Consuming]","Identifying defects is: [Difficult]","Please describe your approaches to identify defects (including tools and techniques if any)","Diagnosing defects is: [Important]","Diagnosing defects is: [Being used in practice]","Diagnosing defects is: [Time-Consuming]","Diagnosing defects is: [Difficult]","Please describe your approaches to diagnose defects (including tools and techniques if any)","Fixing defects is: [Important]","Fixing defects is: [Being used in practice]","Fixing defects is: [Time-Consuming]","Fixing defects is: [Difficult]","Please describe your approaches to fix defects (including tools and techniques if any)","Developing quality improvement plans is: [Important]","Developing quality improvement plans is: [Being used in practice]","Developing quality improvement plans is: [Time-Consuming]","Developing quality improvement plans is: [Difficult]","Please describe your approaches to develop quality improvement plans (including tools and techniques if any)","Please rate the usefulness of each output to aid decision-making [A ranking of the most risky files that developers should review or test]","Please rate the usefulness of each output to aid decision-making [A highlight of tokens or lines that are likely to be defective in the future]","Please rate the usefulness of each output to aid decision-making [An explanation of why a file is predicted as defective]","Please rate the usefulness of each output to aid decision-making [An explanation of why a file is predicted as not defective (clean)]","Please rate the usefulness of each output to aid decision-making [An explanation of how to increase the risk of having defects]","Please rate the usefulness of each output to aid decision-making [An explanation of how to decrease the risk of having defects]","Please rate the usefulness of each output to aid decision-making [An explanation of the general characteristics of defective files]","Please rate the importance of each output to aid decision-making [A ranking of the most risky files that developers should review or test]","Please rate the importance of each output to aid decision-making [A highlight of tokens or lines that are likely to be defective in the future]","Please rate the importance of each output to aid decision-making [An explanation of why a file is predicted as defective]","Please rate the importance of each output to aid decision-making [An explanation of why a file is predicted as not defective (clean)]","Please rate the importance of each output to aid decision-making [An explanation of how to increase the risk of having defects]","Please rate the importance of each output to aid decision-making [An explanation of how to decrease the risk of having defects]","Please rate the importance of each output to aid decision-making [An explanation of the general characteristics of defective files]","Please rate the willingness to adopt of each output to aid decision-making [A ranking of the most risky files that developers should review or test]","Please rate the willingness to adopt of each output to aid decision-making [A highlight of tokens or lines that are likely to be defective in the future]","Please rate the willingness to adopt of each output to aid decision-making [An explanation of why a file is predicted as defective]","Please rate the willingness to adopt of each output to aid decision-making [An explanation of why a file is predicted as not defective (clean)]","Please rate the willingness to adopt of each output to aid decision-making [An explanation of how to increase the risk of having defects]","Please rate the willingness to adopt of each output to aid decision-making [An explanation of how to decrease the risk of having defects]","Please rate the willingness to adopt of each output to aid decision-making [An explanation of the general characteristics of defective files]","Please rate your willingness to adopt Data-Informed Quality Management in your organisation","Please describe the "positive points" of Data-Informed Quality Management","Please describe the "points for improvement" of Data-Informed Quality Management","Please describe the "positive impact" of Data-Informed Quality Management on the current practices of your organisation","Please describe the "negative impact" of Data-Informed Quality Management on the current practices of your organisation","(Plot 1) Please rate the following aspects: [Insightfulness]","(Plot 1) Please rate the following aspects: [Comprehension]","(Plot 1) Please rate the following aspects: [Need]","(Plot 1) Please rate the following aspects: [Usefulness]","(Plot 1) Please describe the strengths and weaknesses of the plot","(Plot 2) Please rate the following aspects: [Insightfulness]","(Plot 2) Please rate the following aspects: [Comprehension]","(Plot 2) Please rate the following aspects: [Need]","(Plot 2) Please rate the following aspects: [Usefulness]","(Plot 2) Please describe the strengths and weaknesses of the plot","(Plot 3) Please rate the following aspects: [Insightfulness]","(Plot 3) Please rate the following aspects: [Comprehension]","(Plot 3) Please rate the following aspects: [Need]","(Plot 3) Please rate the following aspects: [Usefulness]","(Plot 3) Please describe the strengths and weaknesses of the plot","(Plot 4) Please rate the following aspects: [Insightfulness]","(Plot 4) Please rate the following aspects: [Comprehension]","(Plot 4) Please rate the following aspects: [Need]","(Plot 4) Please rate the following aspects: [Usefulness]","(Plot 4) Please describe the strengths and weaknesses of the plot","(Plot 5) Please rate the following aspects: [Insightfulness]","(Plot 5) Please rate the following aspects: [Comprehension]","(Plot 5) Please rate the following aspects: [Need]","(Plot 5) Please rate the following aspects: [Usefulness]","(Plot 5) Please describe the strengths and weaknesses of the plot","(Plot 6) Please rate the following aspects: [Insightfulness]","(Plot 6) Please rate the following aspects: [Comprehension]","(Plot 6) Please rate the following aspects: [Need]","(Plot 6) Please rate the following aspects: [Usefulness]","(Plot 6) Please describe the strengths and weaknesses of the plot","Please rate the most preferred form of visual explanation for quality improvement [(Plot1)]","Please rate the most preferred form of visual explanation for quality improvement [(Plot2)]","Please rate the most preferred form of visual explanation for quality improvement [(Plot3)]","Please rate the most preferred form of visual explanation for quality improvement [(Plot4)]","Please rate the most preferred form of visual explanation for quality improvement [(Plot5)]","Please rate the most preferred form of visual explanation for quality improvement [(Plot6)]","Please describe your ideal preferences of visual explanation for quality improvement","Please provide feedback on this survey"
"2019/09/18 11:11:50 am GMT+10","A326O3VWP8TO8N","developer","6","United States","Javascript, C#","no","11-20 people","Agree","Neutral","Agree","Disagree","Using a linter for Javascript, a debugger, and of course testing the software","Agree","Agree","Agree","Agree","Identify the defect and go through the debugger to see where the source is to try to pinpoint it.","Agree","Agree","Agree","Agree","Change the code or apply new techniques to patch the error","Agree","Neutral","Strongly agree","Agree","I don't deal much with QA myself but training and practice will help reduce errors.","Neutral","Useful","Useful","Neutral","Neutral","Useful","Useful","Important","Neutral","Important","Important","Extremely important","Neutral","Important","Neutral","Neutral","Considered","Considered","Extremely considered","Considered","Considered","3","the software will be well documented by build time and will be refined as well","Will have a summary of past mistakes to help streamline debugging","Software development flow will be streamlined and will likely help the software get done by specific deadlines","It would put stress on everyone involved and is time consuming, but it seems to be well worth the effort","High","Moderate","High","High","Risk scores are visually oriented and users will understand it faster","Moderate","High","High","Moderate","Useful and easily readable","Low","Low","Low","Low","Not enough representation of what goes on; wordy","High","High","Moderate","High","Shows a good representation of risk factors","High","Moderate","Moderate","High","Tree is an okay representation but not completely obvious to people outside software engineering","Low","Low","Low","Low","The graph doesn't give obviously useful information.","2nd","3rd","6th","1st","4th","5th","Bar graphs with dense information that is easy to read is a big plus in my area.","MID: A326O3VWP8TO8N"
"2019/09/18 11:12:30 am GMT+10","A3BFMY5OX2WMUW","programmer","8","United States","Python","No","1-10 people","Agree","Agree","Agree","Agree","Waiting for them to crop up, and analyzing them in-depth (they're often unnoticed until they cause a problem)","Strongly agree","Agree","Strongly agree","Agree","Logging and analyzing points where things are broken","Strongly agree","Strongly agree","Strongly agree","Strongly agree","Numerous testing","Strongly agree","Strongly agree","Strongly agree","Strongly agree","Better programming ideologies and practices","Useful","Useful","Useful","Useful","Useful","Useful","Useful","Important","Important","Important","Important","Important","Important","Important","Not considered","Not considered","Not considered","Not considered","Considered","Considered","Considered","4","Leads to quicker error mitigation and repair","Displays potentially problematic errors and why they occurred.","Would lead to less buggy code and quicker fixes.","Possibly require more time take preventative measures.","Moderate","Low","Low","Low","Easy to read for those that know, not easy to read for those less knowledgeable","Moderate","Low","Low","Low","More detailed information, but harder to read.","Low","Low","Low","Low","Most detailed and hardest to read","Low","Low","Low","Low","Easier to read, hard to understand","Low","Low","Low","Low","Shows a mapped plot, hard to read","Low","Low","Low","Low","Hardest to read","1st","2nd","3rd","4th","5th","6th","n/a","A bit confusing towards the end."
"2019/09/18 11:13:37 am GMT+10","A2J37FCRLOS479","Software professional ","10","India ","English ","Operations ","11-20 people","Agree","Strongly agree","Agree","Disagree","It's important to identify defects for sorting out any problem otherwise there would be no consequences from hard labor ","Agree","Strongly agree","Agree","Agree","It's important to find out the cause of defects, without the reason solving problems would be impossible ","Strongly agree","Strongly agree","Agree","Agree","Without fixing defects no further work is possible ","Strongly agree","Agree","Agree","Neutral","Quality is important, quality can lead to success ","Useful","Not useful","Useful","Neutral","Not useful","Useful","Neutral","Important","Neutral","Not important","Important","Not important","Important","Important","Considered","Not considered","Not at all considered","Considered","Not at all considered","Considered","Extremely considered","5","Data formed quality management is useful for future assessment ","Improvement is necessary and can be done with knowledge and experience ","Very much helpful for advanced innovations","Lacks privacy ","High","Extremely high","Extremely high","High","","High","Moderate","Moderate","Moderate","Lacks skills, advanced features to some extent ","Moderate","Moderate","High","Moderate","New but difficult ","Moderate","High","Moderate","Moderate","Required expert's involvement ","Moderate","Moderate","Moderate","High","Good for reasoning ","High","Moderate","High","High","Predictable and clearly understood ","5th","3rd","4th","3rd","6th","1st","Quality improvement is most important aspects for any data improvement ","Good survey "
"2019/09/18 11:14:09 am GMT+10","A2COCSUGZV28X","IT","7","india","C#","no","1-10 people","Agree","Agree","Neutral","Agree","online defect tracking system","Agree","Agree","Agree","Neutral","debug and find out, consult with the testing team","Strongly agree","Agree","Agree","Neutral","debug and fix, smoke testing","Agree","Agree","Neutral","Neutral","multi level code review","Extremely useful","Useful","Useful","Useful","Useful","Useful","Useful","Extremely important","Important","Important","Important","Important","Important","Important","Extremely considered","Considered","Considered","Considered","Considered","Considered","Considered","4","able to track the general risk involved, defect items","not sure","speed up the development process","need to learn the tool","Extremely high","High","High","High","na","Extremely high","High","High","High","NA","Extremely high","High","High","High","NA","Extremely high","High","High","High","NA","Extremely high","High","High","High","NA","Extremely high","High","High","High","NA","4th","3rd","4th","2nd","2nd","3rd","NOT SURE","GOOD"
"2019/09/18 11:16:14 am GMT+10","AOIR8V07FYMH5","IT manager","14","USA","Javascript","JSHint","1-10 people","Strongly agree","Strongly agree","Agree","Neutral","We usually purposely run a few programs that have been known to cause issues. We will collect a data list of errors we have received since the previous version. We continue to push the program until errors occur. We will then try to fix the issue, run again, until it doesn't continue producing the error.","Strongly agree","Strongly agree","Agree","Neutral","We will usually use user data sent anonymously to us. It usually has data that is shown highlighting the error. We will then try to replicate it and then fix it.","Strongly agree","Strongly agree","Neutral","Disagree","Fixing defects we have in the past just removed certain parts that seem to just not work with the remaining part of the program. We will mainly just fix the errors by just reworking the code a little bit though. We will change a set of variables on certain fixes that will resolve multiple issues.Those are usually on major patches though.","Strongly agree","Strongly agree","Strongly agree","Disagree","All of the improvements are high quality. We don't really have anything that people wouldn't consider higher standards on each patch or fix.","Useful","Extremely useful","Useful","Useful","Neutral","Neutral","Neutral","Important","Extremely important","Neutral","Neutral","Important","Important","Important","Extremely considered","Extremely considered","Considered","Extremely considered","Neutral","Neutral","Neutral","4","It allows you to communicate issues. It allows you to all be able to read the code properly. It makes everything uniform so any person could jump in and fix the issue, and not depend on require one specific person to stay on at the company.","These in our company would just be points that could make the program a little faster or just use less data. It doesn't need to ping everything all the time. A call may only need to be made every hour for some information, where others might only need a 24 hour check. It is about determining which part of the program is what.","The positive impact would be that anyone and everyone can work on the same program without needing another person to explain what it says. It is all uniform.","It makes people code differently than they normally do in their private life, which can cause errors just because the uniform coding can make them make simple mistakes.","High","High","Low","Moderate","I think that it showcases what to watch out for on the Plot very well and it is easy to read.","Extremely high","Extremely high","Low","High","It is harder to read than plot 1 for sure. It still has a visual which is nice. It does highlight in the explanation of what everything is, which is nice. It gives insightful data on what to look out for.","Moderate","Extremely low","Extremely low","Low","It still has useful information, but without a visual it isn't that great.","Low","High","Extremely low","Extremely low","It doesn't show that much information to me. It is just a base bar plot without any in depth information.","Extremely high","Extremely high","High","Extremely high","It shows each part that could be an issue and which part would have the most risk.","Extremely high","Extremely high","Moderate","Extremely high","It is so simple to read. I like that I can see a trending pattern to read with ease. Line plots are always my favorite to read just because that is what I was originally shown and it just stuck with me.","4th","5th","6th","2nd","3rd","1st","I like 6 that it shows a trending pattern that is simple to follow.","It was enjoyable to analyze certain parts of my job and the graphs."
"2019/09/18 11:30:06 am GMT+10","ABL3H3O3BI8ZD","Programmer","4","USA","C++","None","21-50 people","Disagree","Disagree","Agree","Strongly disagree","I dont have any techniques","Disagree","Strongly disagree","Strongly disagree","Disagree","I dont have any techniques","Strongly agree","Strongly disagree","Disagree","Neutral","I dont have any techniques","Disagree","Strongly disagree","Strongly agree","Disagree","I dont have any techniques","Not at all useful","Not at all useful","Not useful","Neutral","Useful","Not at all useful","Neutral","Neutral","Important","Neutral","Not at all important","Not important","Extremely important","Neutral","Not considered","Not considered","Not at all considered","Neutral","Extremely considered","Neutral","Neutral","4","Defect predictors can automatically identify the most risky files based on their risk scores so developers save a huge amount of effort on reviewing or testing non-defective files. ","Defect explainers can automatically diagnose and explain the characteristics of defects so managers can leverage such knowledge to refine the development policy to improve software quality.","Not really sure","No negative impact","Low","Extremely high","Extremely high","Extremely high","Too confusing to me","Moderate","Moderate","Moderate","Moderate","Too confusing to me","Extremely high","Low","Moderate","Extremely high","Too confusing to me","Low","Low","Moderate","Low","Too confusing to me","Low","Extremely low","Low","Extremely high","Too confusing to me","Moderate","Extremely low","Extremely high","Low","Too confusing to me","6th","2nd","2nd","5th","4th","6th","",""
"2019/09/18 11:33:18 am GMT+10","A1Z8AOIDT5IV43","engineer","6","usa","python","pylint","1-10 people","Strongly agree","Neutral","Agree","Agree","Test driven development","Agree","Neutral","Agree","Agree","Writing tests","Strongly agree","Agree","Agree","Neutral","following error messages","Neutral","Neutral","Neutral","Neutral","none","Useful","Useful","Extremely useful","Useful","Not useful","Extremely useful","Neutral","Important","Neutral","Important","Neutral","Not at all important","Extremely important","Neutral","Considered","Neutral","Considered","Neutral","Not at all considered","Extremely considered","Neutral","3","automatically identify the most risky files , Defect explainers, corrective actions for past mistakes.","Generate solutions to the defects.","less time searching for issues.","laziness and care with catching errors and dumping that work on the DIQ management system.","Moderate","Moderate","Moderate","Moderate","Easily see the distribution of issues.","Low","Low","Low","Low","Not entirely clear the story it is trying to tell from the bar graph.","Low","High","Moderate","Moderate","Hardest to see issues at first glance. But the most comprehensive.","High","Extremely high","High","High","Easy to see at a glance the relative importance scores and who to blame. Not much text explanation","Low","Low","Low","Low","Doesn't convey much meaning at a glance and limited exposition.","Moderate","Low","Low","Low","Not entirely sure how useful graphing is, not easy to comprehend.","2nd","5th","3rd","1st","4th","6th","Prefer the importance score and break downs of relevant risk factors.","none"
"2019/09/18 11:34:56 am GMT+10","A1945USNZHTROX","Project Leader","14","USA","python, C++, java","None","1-10 people","Strongly agree","Agree","Strongly agree","Agree","Each step in the process should be documented and a plan of action is made before any work begins. The plan also includes goals of the development and what is expected as an end product.","Agree","Agree","Agree","Strongly agree","When a defect may be present, a thorough diagnosis using trial and error needs to be done. The defect cannot be considered diagnosed until reproduction steps are clearly defined. A fix can not be applied until it's certain the defect exists and is reproducible.","Strongly agree","Agree","Disagree","Disagree","Once defects are found, fixing them is usually as easy as adjusting the code to make up for the shortcoming. Usually the code should get assigned to the person on the team that did not write it to get a fresh perspective.","Agree","Agree","Agree","Agree","A clear goal and functionality is important. If the end product is lacking, it will lead people to become frustrated. An improvement plan should be methodologically and straightforward to follow.","Useful","Extremely useful","Useful","Not useful","Not useful","Useful","Useful","Important","Extremely important","Important","Not at all important","Not at all important","Important","Important","Considered","Extremely considered","Considered","Not at all considered","Not at all considered","Considered","Considered","4","The automation will help with implementation and can run at the same time as development. Issues can be caught early in development and mistakes that are repeated will be traced and reported on fairly quickly.","Common misidentification of issues could be taught to be ignored as to now end up with too many errors that have no effect or bearing. Repeated offenders of issue could be trained to not make the same identical mistakes.","A clear method of action to reduce errors can be achieved using the data from quality management and we could run the code through without any type of bias or previous knowledge.","The results from Data-Informed Quality Management are only as good as the examples that the algorithm has experience with. If for example code that is valid was understood to be wrong, false positives could be generated, increasing the time to verify the code.","Extremely high","High","High","Extremely high","The results of making changes to the underlying issues can be immediately visualized using this plot. The weight of change can also be seen directly thus the issue that affects the quality the most can be tackled first.","High","High","High","High","The total overview of the quality issues allows you to immediately see what parts cause the biggest issues of the whole process.","Moderate","Moderate","Low","Moderate","The plot is more computer code at this point and takes interpretation before conclusions can be drawn.","High","High","Moderate","High","The plot shows the problem areas and importance but the visual representation leaves a lot to be desired.","Moderate","Low","Low","Low","It's hard to comprehend the plot at first sight and I doubt that this will be used to make changes to the current situation.","Moderate","Moderate","Low","Low","There is a too high focus on just one issue and it would take many plots to address all problems.","1st","2nd","4th","3rd","5th","6th","The visual representation has to be able to show to people who aren't in software development where the problems lay. I can't get help for problems if I can't explain it to people who are the decisions makers if it's not easy to understand.","Interesting and fun survey though underpaid for the material and work involved."
"2019/09/18 11:45:11 am GMT+10","A2CEGS0NVDBCPT","manager","6","USA","c++, java","Visual Studio","11-20 people","Strongly agree","Agree","Agree","Agree","I usually have my team all go through each feature to see if they notice any defects to get maximum exposure during development.","Strongly agree","Strongly agree","Neutral","Neutral","Usually i will assign the person who worked heavily on the defective bit to try and fix it with help if needed.","Strongly agree","Strongly agree","Agree","Agree","I will have my team try to fix more difficult defects together and each go and test it to make sure it works.","Strongly agree","Strongly agree","Agree","Strongly agree","I will analyze my team members strengths and assign them to their strong locations of expertise during development.","Useful","Neutral","Useful","Useful","Neutral","Useful","Useful","Extremely important","Important","Extremely important","Neutral","Neutral","Extremely important","Important","Considered","Neutral","Considered","Considered","Neutral","Extremely considered","Considered","4","This will help notice weak spots in existing quality management practices.","This will be specific places my team can attack to improve our system based on data.","This can help spot, improve, and find key interest points for my team to work on so no time is wasted.","This can sometimes make us slow down depending on if the data tells us to work on something that doesn't necessarily need it.","High","High","Moderate","High","This is a easy to read chart showing me by how much this improvement would actually help. But it also could be time consuming to review depending on if there are many different objects to review.","High","Low","Low","Moderate","This has a lot of information which can be quite useful but lacks a clean readability. It can be quite time consuming to read this graph.","Moderate","Extremely high","Moderate","Extremely high","This plot makes it quick to read once understood, but also lacks information that the other plots had.","Moderate","Extremely high","Moderate","Moderate","The layout is quite easy to read and provides plenty of useful information. On the other hand it doesn't really give much information.","Extremely high","Extremely high","High","Extremely high","This provides a good logical framework for understanding and making informed decisions. The only weakness could be learning to read it quickly and effectively.","Extremely high","High","High","High","This chart provides a great visualization of the trend. But on the other hand it doesn't really give me much to work with.","3rd","4th","6th","1st","2nd","5th","I chose the ones i felt didn't really give me any use.",""
"2019/09/18 11:55:34 am GMT+10","A3CUCMYK88L67N","engineer","15","Butler","ruby, python, java","No","1-10 people","Strongly agree","Neutral","Neutral","Agree","general debug process,. about half the team","Strongly agree","Strongly agree","Agree","Neutral","in house software","Strongly agree","Strongly agree","Agree","Agree","inhouse proprietary software debug","Strongly agree","Agree","Agree","Neutral","team meetings, brainstorm, in house system","Useful","Extremely useful","Useful","Useful","Useful","Neutral","Useful","Not important","Neutral","Important","Important","Important","Important","Important","Neutral","Neutral","Considered","Extremely considered","Considered","Considered","Extremely considered","3","automated detection","none comes to mind","efficient time management. decrease cost as end game","time needed to restructure our system - downtime","Extremely high","High","High","Extremely high","strengths - comprehensive","High","High","Moderate","High","it to is comprehensive","High","High","Moderate","Moderate","already stated ","Extremely high","Extremely high","High","High","great tool for junior developers","Extremely high","High","High","Moderate","same as the other answers","Extremely high","High","Moderate","Moderate","easy to understand","2nd","1st","3rd","5th","4th","6th","easiest to understand","a little much for the compensation"
"2019/09/18 11:56:44 am GMT+10","AWZCVOUD0LPT","Engineer ","5","USA","Java","FindBugs","1-10 people","Strongly agree","Agree","Strongly agree","Neutral","Identify defect is the most important thing. I analyse my program by tool first.","Strongly agree","Agree","Agree","Strongly agree","After identifying tool i concentrate on proper diagnosis.  I do this manually ","Strongly agree","Strongly agree","Agree","Neutral","Fixing defect is most important if you don't fix it your program won't work.","Agree","Agree","Neutral","Agree","Quality development is important. I do code than i used to check it for 3 time manually, by tool and at last junior developer check it. So quality should be maintained ","Neutral","Extremely useful","Extremely useful","Not useful","Useful","Useful","Useful","Neutral","Important","Neutral","Neutral","Important","Important","Important","Extremely considered","Considered","Considered","Not considered","Considered","Neutral","Considered","3","Data informed decision making, data is a key input among many other variables. You use the data to build a deeper understanding of what value you are providing to your users.it Increas revenues and Reduced costs. It  put greater confidence in analytical systems and also increased customer satisfaction.","First Establish a Data Capture Approach for Lead Generation. You should be Be Aware of How the Sales Team Enters Data.","Points are :
1. Takes into account the limitations of available data
2. Uses multiple sources to make decisions, rather than just relying on data
3. Can facilitate a more creative or “out-of-the-box” decision making process, potentially leading to better results.","Negative impact: 
1. May be less efficient to take into account multiple voices and factors when making a decision
2. Can lead to a lax approach to tracking and monitoring data in immature organizations","Moderate","High","Moderate","Moderate","","Moderate","Moderate","Moderate","Moderate","","Moderate","Low","High","High","","High","High","Extremely high","High","","High","Extremely high","Moderate","High","","Extremely high","Extremely high","Extremely high","High","","5th","6th","4th","5th","6th","6th","",""
"2019/09/18 11:57:07 am GMT+10","A382SL9ROIY1P6","Resource tech lead","3","India","Python","Pylint","11-20 people","Agree","Neutral","Agree","Neutral","None","Neutral","Agree","Neutral","Disagree","None","Agree","Neutral","Neutral","Agree","None","Agree","Neutral","Disagree","Neutral","None","Neutral","Useful","Neutral","Useful","Neutral","Neutral","Not useful","Important","Neutral","Neutral","Important","Neutral","Neutral","Neutral","Considered","Considered","Neutral","Considered","Neutral","Neutral","Neutral","4","When a business is able to make decisions on a foundation of high quality, validated data, positive top-line outcomes are a likely result","Ensuring there are no gaps in the data from what was supposed to be collected and what was actually collected.","Data quality involves ensuring the accuracy, timeliness, completeness and consistency of data used by an organization while also making sure that everyone who uses the data has a common understanding of what the data represents.","Poor data quality can negatively influence how a company is perceived in the marketplace","High","Moderate","High","Moderate","","High","Moderate","Moderate","Low","","High","Moderate","Moderate","Low","","High","Moderate","Moderate","Low","None","Moderate","Moderate","High","Moderate","None","Moderate","Moderate","High","Moderate","None","4th","2nd","3rd","5th","6th","1st","None",""
"2019/09/18 11:57:57 am GMT+10","A2EC3L6VH2WTKF","managers","6","india","tamil and english","none","21-50 people","Strongly agree","Agree","Strongly agree","Agree","testing lab and person working the part of product","Strongly agree","Agree","Strongly agree","Agree","testing lab and person working the part of product","Agree","Neutral","Agree","Strongly agree","product work ","Agree","Strongly agree","Agree","Strongly agree","managers and working people and enjoy the work compant was devopled","Useful","Neutral","Extremely useful","Useful","Extremely useful","Useful","Extremely useful","Important","Extremely important","Neutral","Important","Extremely important","Important","Extremely important","Considered","Neutral","Extremely considered","Considered","Neutral","Considered","Extremely considered","5","network and management system","speed, network","postie work","good postive","High","Extremely high","High","Extremely high","management work and person working","High","Extremely high","High","Extremely high","product","Moderate","High","Extremely high","Extremely high","work and manager","High","Moderate","Extremely high","Extremely high","price and product","High","Extremely high","High","Extremely high","good","High","Extremely high","High","Moderate","price","5th","4th","6th","5th","6th","5th","delivery of product","very good"
"2019/09/18 12:00:05 pm GMT+10","A2SSYBUT9ZM0G9","Website Developer(Software Engineer)","5","India","php,asp.net","No","11-20 people","Strongly agree","Agree","Neutral","Disagree","we use to choose random users and ask them to test our website and report if any defect they found , also we have testers to identify and defects if a website has.It's  a manual process.","Strongly agree","Agree","Neutral","Agree","A team of experts specially monitor these defects and try to diagnose it ,if not able to diagnose then we ask our headquarter to help us.","Strongly agree","Agree","Neutral","Agree","FA team of experts specially monitor these defects and try to fix it ,if not able to fix then we ask our headquarter to help us.Sometimes it took to much time to fix it.","Agree","Neutral","Agree","Disagree","We first work on micro segment ,then on mini ,then on large and unit them all.We put much effort in communicating the results of any failure,we collect the data and analyze it.","Extremely useful","Useful","Neutral","Not useful","Not useful","Not at all useful","Not at all useful","Important","Important","Neutral","Not important","Not at all important","Neutral","Not at all important","Extremely considered","Considered","Not considered","Not considered","Not at all considered","Neutral","Not at all considered","4","1. It can identify the most risky files that can be defective in future. 2. It can automatically diagnose the risky files.It creates a separate collection of risky files so in case of any defect ,firstly they can look up those files.","Logs of Data-Informed Quality Management should be properly analyzed and if there is logs which are not relevant that must be removed from the Data-Informed Quality Management, so that in future we will get more clear information. suppose file- 'A'  is in Data-Informed Quality Management is risky ,but after analyzing it shows that file A is not risky ,so we must remove this info from Data-Informed Quality Management.","While if any defect found ,we will first look those risky files and try to use Data-Informed Quality Management so that files were automatically diagnosed ,this will reduce human effort and level of quality work will increase.","If the risky files don't have any defects then it will be difficult to find the bug ,in this case additional time and human effort will be required.","Low","High","High","High","it strongly tells the no. of junior developers required to get engage in this file .weakness - reviewer is very less.","Extremely high","High","Moderate","Moderate","strength - it describe the involvement of each attribute more clearly .weakness - having 14 developers increases the risk level to 63%.","Low","Low","Low","Extremely low","strength - it clearly provides the range of involvement of developers for a file. weakness - No. of developers suggested is very less and may even not solve the any defect if found.","High","High","High","Moderate","strength- it clearly mentions the general characteristics of defective files. Weakness - compared to junior developer and LOC, no. of reviewer and test coverage is very less.","Low","Low","Extremely low","Extremely low","strengths - it clearly mentions that how many developers we need to identify defect for a certain no. of line of code. weakness - if the code is so simple and just require a normal check ,then according to it , we will require more no. of developers to check the code, though the employees are limited. ","Moderate","Moderate","Moderate","Low","strength - doesn't find any. weakness - as the graph line raises ,it shows the defect prone % increases when no. of employees increases ,which is totally wrong.","3rd","2nd","2nd","4th","2nd","2nd","step 3 plot 4,it clearly mentions all.","-"
"2019/09/18 12:11:22 pm GMT+10","A3CBOZUTFR0NR7","managers","6","India","English","No","21-50 people","Agree","Neutral","Agree","Neutral","my company have a well professional quailty controle team","Neutral","Agree","Disagree","Neutral","My quality controle team identify defects","Disagree","Neutral","Agree","Agree","I am guiding my team for quality controle","Neutral","Agree","Disagree","Neutral","My company has a laser guided tool for quality controle of the product","Not useful","Useful","Neutral","Useful","Neutral","Useful","Not useful","Neutral","Important","Not important","Neutral","Important","Not important","Important","Considered","Not considered","Neutral","Considered","Neutral","Not considered","Considered","4","This is the very good for any company to use this type of quality controle system for any company","Well, I have hi tech equipmet for this prosess ","The positive side of this type of data, we consider and evaluate any product","there is the small negative imapct on there, just like some time delyed","High","Moderate","High","Low","the plot 1 is give some negative impact","High","Low","Moderate","High","this prosess is exicuted very well in the prosess","Moderate","High","Moderate","Low","I cant't be able to explain this","High","Low","Moderate","High","This was the good approch for any member to exicuteing there","High","Low","Moderate","High","I have naver used this type of quality control for my company","Low","High","High","Moderate","Junior development shold be take some effort for quality controle","2nd","4th","5th","3rd","4th","6th","I have the third party data to use this","thanks"
"2019/09/18 12:14:52 pm GMT+10","A3LE1BIVORW3VR","System Administrator Manager","6","United States","Phyton, Swift, C++, SQL, and Java","RIPS","1-10 people","Strongly agree","Agree","Agree","Neutral","Depending on the urgent or type of task I would update the development policy  by using Trello. I communicate this changes either in person or via Basecamp","Strongly agree","Strongly agree","Strongly agree","Strongly agree","I use Trello to diagnose data and performance of my team (developers and other engineers). Depending on the data quality I reassign, extend or expiry activities. ","Strongly agree","Strongly agree","Strongly agree","Agree","Fixing a defect sometimes implicates to reassign the current task to another member and this changes are made via Slack","Strongly agree","Strongly agree","Strongly agree","Agree","I use Trello to develop quality improvement plans to see the current performance of every team member and coach the ones that are not having a good performance.","Extremely useful","Extremely useful","Useful","Extremely useful","Neutral","Useful","Extremely useful","Extremely important","Important","Extremely important","Extremely important","Extremely important","Extremely important","Extremely important","Neutral","Extremely considered","Extremely considered","Extremely considered","Extremely considered","Extremely considered","Considered","5","It's very helpful because I can reorganize the current problems and obtain quality data to advanced in the creation of new projects ","Challenges of improving current products and manage those Key Factors for Driving Success. Gaining experience after data review either for good or for bad. ata and the agility to optimize methods to achieve our company's goals","It's very helpful because that means we are in the right direction and more challenges can be taken in order to compete with competitors to develop new products","It would be bad because it would take some time to coach some team members when they were not doing the right job but we always try to learn from negative impact situations. ","Extremely high","High","Extremely high","Extremely high","
Strength would be the risk of get some important data. Risk score of each factor, support conditions (more than and less than) and contradict conditions. High possibility of errors are detected here and this would be the weaknesses. All of this would let us know that junior developers are not that good but the good thing would be to improve their performance from bad experiences. ","High","High","Extremely high","Extremely high","Risk score of each factor, support conditions (equal to) and contradict conditions. There is 50% of chances of weaknesses but the same for success and the strength would be to get a better comprehension and useful of current data. There is a 50% of chances that junior developers could have a good performance but it's the same 50% that they won't. ","Extremely high","High","High","Extremely high","Support conditions (more than, less than, equal to, and AND) and counterfactual conditions (more than, less than, equal to, and AND).  There is no weaknesses because the data quality that we could obtain is high. ","Extremely high","High","Extremely high","Extremely high","The good thing here is that we can know how many developers did a bad job and the bad thing is that this whole process could delay our current project goals. ","Extremely high","High","High","Extremely high","The strength here is to know how many of those 70% of jr developers are currently working and the bad thing is that there is a risk to get defects in the current project. ","Extremely high","Extremely high","Extremely high","Extremely high","The strength here is that we can increase the data of what jr developers are doing for bad or good. The bad thing is that this numbers could be showing negative results of performance. ","2nd","4th","5th","3rd","6th","1st","The Plot 6 lets me know how my team is doing and what I should expect of defects and the good thing is that I could work with this information and perform better. ","Thank you "
"2019/09/18 12:15:56 pm GMT+10","A3C5V0SNXXS5E7","Software Developer","2","India","HTML,JAVA,C,C++","Gamma","11-20 people","Agree","Agree","Strongly agree","Neutral","

It  is found when the application does not conform to the requirement specification.It can also be found when the client or user is testing","Agree","Strongly agree","Agree","Strongly agree","I  spend half their time with bug diagnosis. I spend about as much time trying to reproduce an error from a bug report as patching the error. Most respondents did not write the software they are debugging","Strongly agree","Agree","Strongly agree","Agree","  I can make an error while developing or testing the system that can lead to some defects in the software or system. When a defected code is executed, the system may experience a failure","Agree","Agree","Strongly agree","Disagree","Implement quality controls from the beginning and  Take the attitude of creating products not projects.These are my improvement plans","Useful","Extremely useful","Neutral","Not useful","Neutral","Useful","Extremely useful","Neutral","Important","Neutral","Neutral","Important","Neutral","Important","Neutral","Considered","Neutral","Neutral","Considered","Neutral","Considered","5","Information needs to be of high quality to be useful and accurate.","To prevent the duplicate records in the organization","The timeliness,accuracy, completeness, consistency, uniqueness.","none","High","Extremely high","High","Extremely high","developers files 63% risk of having defect and reviews files 2% risk of having defects.","High","Extremely high","High","High","developers files 49% risk of having defect and reviews files 8% risk of having defects.","High","Extremely high","High","High","more than support conditions in the plot","High","Moderate","High","Moderate","High level of developer and low level of reviewers","High","Moderate","Moderate","High","more than 2% junior developer used by the program","Moderate","Extremely high","High","High","studied the factor","5th","4th","6th","1st","2nd","3rd","To prevent duplicate files","very nice"
"2019/09/18 12:49:07 pm GMT+10","A2BQ3PBAZ99AS2","Engineers","8","India","English","Lint","21-50 people","Agree","Neutral","Disagree","Neutral","Defect based technique can be used at any level of testing, but it is best suited in Systems Testing.","Agree","Neutral","Agree","Disagree","Defect Prevention is much more efficient and effective in reducing the number of defects and also is very cost effective ","Disagree","Neutral","Agree","Neutral","as the numbers of defects get increased and communication is performed verbally, the situation will soon be very worst","Disagree","Agree","Neutral","Agree","Defect life cycle starts from the stage when the defect is found or raised by the testing team and ends when a defect is closed ","Not useful","Neutral","Useful","Neutral","Useful","Neutral","Not useful","Important","Neutral","Not important","Neutral","Important","Important","Neutral","Not considered","Neutral","Considered","Considered","Neutral","Not considered","Neutral","4","Identify the critical risks in the system which will impact more if occurred during testing or in the later stage.","If the developer finds some issues then it is not called as a defect as these issues are identified before the meeting of the milestone deadline","Identify defects before they become a major problem to the system.","Once the testing team assigns the defect to the development team,","Low","Moderate","High","Moderate","Even these minor defects give an opportunity to learn how to improve the process and prevent the occurrences of any defect which may impact system failure in the future","Low","Moderate","High","Moderate","Need to strengthen and everyone in the project should be serious about the process and contribute wherever necessary.","Moderate","High","Moderate","High","Implementation of techniques, methodology and standard processes to reduce the risk of defects.
","Low","Moderate","High","Moderate","Establishment of milestones where deliverables will be considered complete and ready for further development work.","High","Low","High","High","Identification and analysis of the process in which a defect originated to identify ways to improve the process to prevent future occurrences of similar defects","Low","Moderate","High","Moderate","This also includes notification back to the tester to ensure that the resolution is verified","3rd","5th","4th","6th","1st","2nd","Errors in a deliverable are not considered defects until after the deliverable is baselined","Thanks"
"2019/09/18 12:50:30 pm GMT+10","ABKFR0Y6P7NKM","Software manager","6","India","C, C++, COBOL, Java, FORTRAN, Ada, and Pascal.","Clang","21-50 people","Agree","Strongly agree","Neutral","Disagree","Test design techniques include Control flow testing, Data flow testing, Branch testing, Path testing.","Strongly agree","Agree","Neutral","Strongly disagree","A mistake in coding is called Error, error found by tester is called Defect, defect accepted by development team then it is called Bug, build does not meet the requirements then it Is Failure.”","Disagree","Strongly agree","Agree","Strongly disagree","Instead, if the purpose of tracking defects is to look for patterns in software development, including requirements definition, design and coding, where problems are found on a regular basis, this may provide information around aspects that need improvement in the organization.","Disagree","Neutral","Strongly disagree","Agree","Inputs, Processes and Outputs/Outcomes Process mapping is a tool commonly used by an organization to better understand the health care processes within its practice system. This tool gained popularity in engineering before being adapted by health care.","Extremely useful","Neutral","Useful","Extremely useful","Neutral","Extremely useful","Not useful","Neutral","Important","Not important","Extremely important","Neutral","Extremely important","Not important","Not at all considered","Neutral","Not considered","Neutral","Considered","Neutral","Extremely considered","5","There is no dearth of frameworks, toolkits and methodologies for quality management and continuous improvement. For example, a methodology like DMAIC (Define, Measure, Analyze, Improve, Control) provides a structured set of methods for continuous improvement along with a set of problem-solving tools and techniques for each stage in the methodology. DMAIC provides an opportunity to assess the current state using quantitative methods and prioritize problems/ opportunities for which solutions have to be implemented.

Metrics to qualify the current state and for measuring effectiveness of the solutions implemented are typically tagged to business objectives which ensures that employees understand the alignment between improvement initiatives and the potential impact of outcomes on business objectives.","Establish a Data Capture Approach for Lead Generation.
Be Aware of How the Sales Team Enters Data.
Stop CRM Sync Fails.
Prevent and Fix Duplicate Records.
Normalize Your Data.","One of the crucial rules of using data for business purposes is as simple as this: the quality of your decisions strongly depends on the quality of your data. However, simply knowing it isn’t extremely helpful. To get tangible results, you should measure the quality of your data and act on these measurements to improve it. Here, we throw some light on complicated data quality issues and share tips on how to excel in resolving them.

Short summary:

Attributes, measures, metrics
Problems that low-quality data causes
Best practices of data quality management
Data quality management in detail
Data quality tools","There’s more than just a monetary cost.  Poor data quality is an expensive problem that damages reputation. According to the Gartner report, Measuring the Business Value of Data Quality, organizations “make (often erroneous) assumptions about the state of their data and continue to experience inefficiencies, excessive costs, compliance risks and customer satisfaction issues as a result. In effect, data quality in their business goes unmanaged.”","High","Extremely high","Moderate","Low","quality planning, quality assurance (defect prevention), quality control ( which includes product inspection and other is a strength and it needs more plans and helpful requirements is weakness.","Extremely low","Low","Moderate","Extremely high","Commitment by senior management and all employees.
Meeting customer requirements is strength and weakness is reviewers of files and employee feedbacks.","Extremely high","High","Extremely high","Extremely low"," "Fit for purpose" (the product should be suitable for the intended purpose); and "right first time" (mistakes should be eliminated) is strength and weakness is should maintain low risk of work and potentially rules and conditions to developers.","Extremely low","Moderate","Low","High","Number of developers can involve more is a strength and weakness of the plot is more junior developers cannot have level of knowledge.","Extremely low","High","Moderate","Extremely high","It have more files and easily use to modify is strength and there may be more risk of decision tree panel is weakness.","High","Low","Extremely high","Moderate","The relationship between the quality workers and development is strength and weakness is Leadership, Involvement of people, Process approach. ...","4th","5th","3rd","4th","5th","1st","Identify any underlying issues. Before you start to put the plan together, make sure you are fully aware of any issues which may be behind poor performance.
Involve the employee.
Set clear objectives.
Agree training and support.
Review progress regularly.","Thanks for providing this opportunity to sharing my thoughts."
"2019/09/18 1:00:41 pm GMT+10","A2MDORDGPI3WKR","Engineers","3","India","c","Coverity , Cppcheck","21-50 people","Agree","Strongly agree","Agree","Strongly agree","System testing and performance testing ","Strongly agree","Agree","Strongly agree","Strongly agree","heart defects,such as missing or misshaped values.abnormal limbs ,such as a clubfoot","Agree","Strongly agree","Agree","Strongly agree","major defects are those which could adversely affect the function performance and appearance of the product","Agree","Strongly agree","Agree","Strongly agree","efficiency of organization and results of  care ","Useful","Neutral","Not useful","Neutral","Useful","Extremely useful","Useful","Important","Neutral","Extremely important","Important","Neutral","Important","Extremely important","Considered","Neutral","Extremely considered","Considered","Neutral","Considered","Extremely considered","5","sharing the problem and solution in group efficient and encourage harmonization between laboratories   ","important QI and QA in medical education then the role of the ISO 9001-2000 stranded for impel qi/qa is any type of organization ","effect knowledge management ensures that employees obtain timely reliable,consistent ,  accurate and necessary data and information as they need to do their job effective and efficiently in the firm    ","process control focuses on the process company while acceptance sampling  helps create an inspection plan","High","Moderate","High","Extremely high","A PLOT POINT OF TURNING POINT OF YOUR PATRONIZED BY A SHIFT IN THE PLOT  ","High","Extremely high","High","Moderate","Dis organized ","High","Moderate","Low","Moderate","if variable y also gets bigger the slope is positive but y gets smaller the slope is negative strength  ","High","Moderate","Low","Moderate","A poorly formulated thesis ","Moderate","High","Moderate","High","operating research analysis's ","Moderate","High","Low","High","i focus too mush on the details ","4th","5th","2nd","3rd","4th","5th","process can be characteristic that can be measured, analysed , improve and controlled   ","very interesting "
"2019/09/18 1:02:47 pm GMT+10","A12W7ZB2DLBBY5","Engineers","12","India ","Java, J2se, C, C++","Runtime errors ","21-50 people","Agree","Agree","Strongly agree","Disagree","Making more sensible steps to detect errors as well as corrections. ","Strongly agree","Strongly agree","Strongly agree","Neutral","We making a hard working teams to make eaay trouble shooting ","Strongly agree","Strongly agree","Strongly agree","Neutral","Technically identified tool's ","Strongly agree","Strongly agree","Strongly agree","Neutral","In the field of software quality management we are providing more effective trainings to our teams to achieve the targets and keep quality. ","Useful","Extremely useful","Extremely useful","Useful","Useful","Extremely useful","Useful","Important","Important","Important","Important","Important","Important","Extremely important","Extremely considered","Considered","Considered","Considered","Considered","Extremely considered","Extremely considered","5","Arrangement of qualified teams are always keeps quality. ","To be trained well for the entire team members ","Confidential ","Time consuming for better result is the main factor. ","High","Extremely high","Extremely high","Extremely high","Implies more stress free areas","Extremely high","Extremely high","Extremely high","Extremely high","Making more aggressive for complicated areas ","Extremely high","High","High","High","Architectural and structural abilities ","Extremely high","Extremely high","Extremely high","Extremely high","Making more sensible insights ","Extremely high","Extremely high","Extremely high","Extremely high","Peaceful atmosphere ","High","High","High","Extremely high","Company's confidential parts","5th","6th","4th","6th","4th","6th","Selecting highly skilled employees. ","Very good survey. "
"2019/09/18 1:04:42 pm GMT+10","A2CQP9DZSDUC5V","Data Analyst","18","United States","English","Microsoft SQL Server, Talend ETL, Spotfire","11-20 people","Strongly agree","Agree","Agree","Agree","Having thorough test plans and use cases for all possible scenarios, checking all output for defects","Strongly agree","Agree","Strongly agree","Agree","Debugging and using examples that do not follow the standard process","Strongly agree","Agree","Strongly agree","Agree","Track down where the defect is and tweak until it is corrected","Agree","Agree","Strongly agree","Agree","Document all roadblocks and defects so that the same issue does not happen again.","Extremely useful","Useful","Extremely useful","Useful","Not useful","Useful","Extremely useful","Important","Extremely important","Important","Neutral","Not important","Important","Extremely important","Considered","Considered","Extremely considered","Neutral","Considered","Considered","Considered","4","Helpful in finding defects","I can't think of any","Less time spent on troubleshooting and finding defects","Training and learning Data-Informed Quality Management","High","High","Moderate","Moderate","If there are more than 3 junior developers the risk of having a defect increases 4%, but if you have more than one reviewer you can decrease the risk by 8%","Low","High","Low","Low","Having 14 junior developers provides an increased risk of defect of 63%, while having 4 reviewers decreases the risk of defect by 2%","Low","Moderate","Low","Low","","High","High","High","High","The number of junior developers is one of your main factors that causes risk of defect","High","High","Moderate","High","More than 2 developers and 418 lines of codes increases the risk of defect by 70%","High","High","Moderate","High","","3rd","5th","6th","1st","4th","2nd","I think a bar chart or line graph is the most helpful visual for quality improvement","A2CQP9DZSDUC5V"
"2019/09/18 1:27:27 pm GMT+10","A2AVEDMU2IZ47L","MANAGERS","5","INDIA","TAMIL","Finding Potential Bugs",">100 people","Agree","Strongly agree","Strongly agree","Agree","Identify and prioritize the requirements.Identify and collect all the defects.Brainstorm on the defect.Link the defect to the requirement.This is my identify defects.I am very important and time consuming to identify defects.","Agree","Strongly agree","Strongly agree","Agree","I am is most important to Being in practice for diagnose defects.Newborn screening or prenatal testing is the only way to detect and diagnose problems","Strongly agree","Agree","Strongly agree","Agree","I am always important to fix defects to being use in practice and time consuming.","Agree","Agree","Strongly agree","Agree",".I am always improve my plans and develop my quality .They includesteps of identify, analyze, develop, and test/implement.","Useful","Extremely useful","Useful","Extremely useful","Extremely useful","Useful","Extremely useful","Important","Important","Extremely important","Important","Important","Extremely important","Extremely important","Considered","Considered","Extremely considered","Considered","Extremely considered","Extremely considered","Considered","4","your decisions should be grounded in reality and facts as much as possible and, that can have long term downstream impact on the quality of the product you build. Data informed decision making: All our key metrics are up.That doesn't seem like a good experience if users are bouncing.","Establish a Data Capture Approach for Lead Generation. Be Aware of How the Sales Team Enters Data. Stop CRM Sync Fails.Prevent and Fix Duplicate Records.Normalize Your Data.I use that all points for my improvement of data-informed quality management.","Customer focus.Leadership,Engagement of people,Process approach,
Evidence-based decision making,Relationship management.That all the skills i follow for my positive impact of data-informed quality management on the current practices of my organizations","some time have some are the negative impact like catch the wrong data issues and miss the time management.","High","Extremely high","High","High","Always my strength is team work. The plot one have a more risk so i collect the more junior developers for improving my plot.","High","Extremely high","High","Extremely high","I am manage my time .This strength is very useful to solve the plot.comparing plot one i have only some junior developer to develop to plot 2.","High","Extremely high","High","High","Some times i have take some risks for the plot.This is my strength for improving the plot.So, i complete the plot 3 i need more junior developers.","High","Extremely high","High","Extremely high","Me an my all junior developers are do hard work for improving the plot 4.This is very useful to predicting risk of the plot","High","Extremely high","High","High","I use some knowledge for improving plot 5.","High","Extremely high","High","Extremely high","improve the relation between me and my team work student .That strength is use to more improve to the plot.","5th","4th","6th","5th","6th","5th","Compare the lists against one another. Consider any surprises or mismatches. Ask the opinions of friends or family. Seek professional assistance.","VERY NICE AND GOOD SURVEY."
"2019/09/18 1:59:10 pm GMT+10","A2VR9O234UCT9T","developer","20","USA","Python, Java, C, JavaScript","No","1-10 people","Strongly agree","Strongly agree","Strongly agree","Agree","Different levels of testing: unit, system, integration, regression. Creating tests as the software is developed. Automated and manual testing.","Strongly agree","Strongly agree","Strongly agree","Strongly agree","System and unit testing to determine where the defect is introduced.","Strongly agree","Strongly agree","Strongly agree","Strongly agree","Stepping through the code to identify where the defect occurs. Analyse the algorithm to determine what is causing the defect. If the algorithm is implemented incorrectly fix the problem. If the algorithm is flawed develop a new algorithm.","Strongly agree","Agree","Strongly agree","Strongly agree","Identify why a defect slipped through. For example, if it is in the algorithm include algorithm review in the plans. Likewise, if it is bad programming make sure code walk-troughs are being implemented or how they need to be modified to catch similar errors.","Useful","Extremely useful","Neutral","Useful","Neutral","Useful","Useful","Important","Important","Neutral","Neutral","Neutral","Extremely important","Extremely important","Extremely considered","Considered","Neutral","Neutral","Considered","Extremely considered","Extremely considered","4","It will make the process more efficient and less time consuming. It will produce a better product.More time will be focused on critical areas. Less time will be wasted on areas without defects. Defects are more likely to be found. Defects will be found quicker.","Eliminating wasted time. Eliminated missed allowing defects to propagate or be caught later.","A more robust process. A more streamlined and stable process. Better results in less time. Greater efficiency.","Some extra time spent improving the process. Needing to implement the process including training. Employee resistance to adoption.","High","High","Moderate","High","The plot is clear enough without the description. The labels are not in the usual format.","Moderate","Low","Moderate","Moderate","It is hard to understand without the description. However, once one gains experience the plots will make more sense and be useful for quick comprehension.","High","High","Moderate","High","The plot is very simple to understand. There is no hint of what could be done to improve things.","High","Extremely high","High","Extremely high","It is easy to read and understand.","Moderate","Low","Moderate","Low","This gives a lot of information, but will take a lot of effort to understand.","High","High","High","High","You can see the relation between junior developers and defects clearly.","1st","5th","4th","2nd","6th","3rd","I want to see the effect of each item on the whole. I also want to see the plot of the changes.","This was actually quite interesting. But some of the graphs were kind of small to see."
"2019/09/18 2:07:03 pm GMT+10","A4T7PYGN1BE2P","project manager","6","india","php, python , javascript","NA","21-50 people","Strongly agree","Agree","Neutral","Strongly disagree","Mostly we do manual testing and run it thorugh various scenarios. Also analyse the codes","Strongly agree","Agree","Agree","Strongly disagree","functional testing helps us to find defects.","Strongly agree","Strongly agree","Agree","Disagree","code amendments and fixing","Agree","Agree","Neutral","Disagree","QA document helps to track the frequent occurance of bugs","Extremely useful","Useful","Useful","Neutral","Neutral","Useful","Extremely useful","Extremely important","Extremely important","Neutral","Important","Important","Important","Extremely important","Extremely considered","Extremely considered","Considered","Considered","Considered","Considered","Extremely considered","4","improves the quality of software ad reduces the cost  and time.","i think it is already good.","it well reduced the time for QA.","nothing","Extremely high","Moderate","High","High","it helps to allocate the correct resources.","Moderate","Moderate","Moderate","Moderate","i is not explaining things well.","High","High","Extremely high","High","it helps the team allocation and raining modules","Extremely high","High","Moderate","High","","Moderate","Moderate","Moderate","Moderate","","Extremely high","High","High","High","","4th","5th","3rd","1st","6th","2nd","",""
"2019/09/18 2:33:02 pm GMT+10","A726VAH3Z12JD","consultant","7","India","C","Python","51-100 people","Agree","Strongly agree","Disagree","Neutral","There is an Incident management team which takes the process of business as usual work and monitor the full daily process if there is any deviation they found in process than that need to be fixed thru defect. Defects are stored in a tool called Spira which maintains and track the defect from opening till closing of defect.","Strongly agree","Neutral","Agree","Disagree","We used debug tools which is present in IDE other than that we used debug tool like SIMMON which helps to debug the code and get the fix location where the program is abended.","Agree","Strongly agree","Neutral","Disagree","There are certain test environment which is replica of production environment and can be used for testing purpose. So the fix which will provide in production environment is first being tested in test environment and if the fix is working then after sharing results and fix details with high levels managers and implement this in live environment thru concern team.","Strongly agree","Agree","Neutral","Disagree","We look up the trend and analysis on which basis the defect is logged and then see the feasibility if there could be any automation happen so that there is no manual intervention required. If the automation approach is successful than on that basis we build and SOP and quality improvement plan documents ","Useful","Useful","Neutral","Neutral","Useful","Extremely useful","Extremely useful","Important","Important","Neutral","Neutral","Extremely important","Extremely important","Important","Neutral","Considered","Neutral","Neutral","Considered","Considered","Considered","4","It maintains the trend and analysis of defects","SOP documents are very useful for the organization","It reduces the mitigation which cause the defect and helps in smooth en the process","The risk of data leaks is to be taken care by the organization and should be alert of that. This increases the expenditure of organization.","Moderate","Low","High","Extremely high","Strength - It is visualization representation so it is easy to understand by the reviewers and wheres in terms of weakness it could be more analysis on basis of more fields and in the graph it make more understanding and readable to the users","High","Low","Extremely high","Moderate","Strength - It is well visualization representation and there are many fields in that so it is easy to understand by the reviewers and wheres in terms of weakness legend could be mentioned in that","Moderate","Low","High","Extremely high","Strength It could be technical well represented and could be understand by technical team and in terms of weakness -There is a scope of more detailed analysis so that it can be understand by the non technical  person as well","Extremely high","Low","Moderate","High","Strength - Well visualized, weakness- Legend could be added","Extremely high","Low","Moderate","High","Strength- Well technical and easy to understand
Weakness- Comprehension is less","Moderate","High","Low","Moderate","Strength - Description is well provided and can be understand 
Weakness - On more field the graphs can be plot","3rd","1st","6th","4th","5th","2nd","My ideal is close to plot 2 and add more details like legend details","Interesting technology related survey"
"2019/09/18 2:39:41 pm GMT+10","A1RDRK3QTM7U96","IT Manager","14","USA","Java, C+","No","11-20 people","Strongly agree","Agree","Neutral","Neutral","Testing code and presenting to a testing team","Agree","Agree","Strongly agree","Agree","Run scrubbing software ","Agree","Agree","Agree","Neutral","Adjust code and retest","Strongly agree","Strongly agree","Neutral","Disagree","Seeinbg if mistakes are recurring and figuring out methods to fix","Useful","Extremely useful","Useful","Useful","Useful","Neutral","Extremely useful","Extremely important","Important","Important","Extremely important","Extremely important","Neutral","Important","Considered","Considered","Extremely considered","Extremely considered","Not considered","Not considered","Considered","4","This can help identify problems quickly and prevent future ones","Ability to adapt to future problems that have not been encountered before","It has allowed us to streamline the process from coding to implementation","Sometimes we get too reliant on the automated processes and other things slip through which takes longer","High","Moderate","High","High","Easy to process but does not have a lot of data at hand","Moderate","Moderate","High","Moderate","Takes a bit to figure out what is going on","Extremely high","High","High","High","Clean and easy but no visualization to drive home the point","Moderate","High","High","High","Simple and to the point but lacks information","Moderate","Moderate","High","High","Too convoluted and hard to follow but you can follow the line for connected info","High","Moderate","Moderate","Moderate","Easy to visualize but hard to process the info","1st","3rd","2nd","4th","5th","6th","Easy to process and quick to review",""
"2019/09/18 2:43:35 pm GMT+10","A18LFH7XW61JO9","Software Developer","10","India","Python & Java","FindBugs","21-50 people","Strongly agree","Strongly agree","Agree","Disagree","We are using following tools and techniques to identify defects.
Backlog software for bug tracking and project management.
Centralized repository for tracking defects across projects
Management reporting, like the number of open defects grouped by various criteria such as open defects by project, severity, and priority
","Strongly agree","Strongly agree","Agree","Strongly disagree","We are also using Zoho Bugtracker. Most of the time we use Dynamic techniques: Testing in which system components are physically executed to identify defects.","Strongly agree","Strongly agree","Agree","Disagree","After testing, it is the developer's responsibility of fix defects. The standard procedure is as follows.
Identification - discovery of a defect
Categorization 
Prioritization based on the severity of impact on the user
Assignment to developer
developer fixes (resolves) the defect 
software testing team or customer typically verifies that the fix actually resolved the defect
Management reports","Strongly agree","Strongly agree","Disagree","Strongly disagree","For Quality improvement, we are using,
Complete documentation
100% understanding of requirements
","Extremely useful","Extremely useful","Useful","Useful","Not useful","Useful","Useful","Extremely important","Important","Extremely important","Important","Not important","Extremely important","Important","Extremely considered","Extremely considered","Extremely considered","Considered","Not considered","Extremely considered","Extremely considered","4","Very detailed and substantive process
automatic identification the most risky is a big plus
Defect explainers is a nice addition","Since the process is very substantive and detailed, it does not leave any room for improvement. But I feel implementation of Data-Informed Quality Management can be a challenging task and it can prove to be time-consuming.","Management can provide suggestions to improve the software quality and to improve the process and policy. ","I think negative impacts of Data-Informed Quality Management on the current practices of our organisation are minimal. Negative impacts could be extra burden on developer and testers. It will increase the workload of developers if management changes policy etc.","High","High","Extremely high","Extremely high","Easy to understand and use","High","Extremely high","High","Extremely high","Better details and easy to comprehend ","Moderate","High","Moderate","High","Detailed but need time to grasp","Extremely high","High","High","Extremely high","Very detailed and easy to understand. Provides a nice view.","High","High","High","Moderate","Easy to comprehend but need more understanding and effort","Moderate","Low","Moderate","Moderate","Low on insightful and comprehension","2nd","4th","6th","1st","3rd","5th","I like plot 1 and plot 4 as it is easy to comprehend and provide nice visuals. ","Nice survey. Thanks for the opportunity. Please feel free to contact."
"2019/09/18 3:00:37 pm GMT+10","ADITFV2RDLVZJ","Programmer Analyst","6","INDIA","JAVA","NO","11-20 people","Agree","Agree","Agree","Neutral","The debug feature provided by eclipse","Agree","Agree","Agree","Neutral","checking logs help","Strongly agree","Agree","Agree","Agree","unit testing helps","Agree","Neutral","Strongly agree","Neutral","code review is done and some best practices but a hardcore approach to this is missing in IT consultancy services according to me.","Extremely useful","Extremely useful","Useful","Useful","Neutral","Useful","Useful","Extremely important","Important","Important","Neutral","Important","Important","Important","Extremely considered","Extremely considered","Extremely considered","Considered","Neutral","Considered","Considered","5","I think Effort made while writing code such as this will help reduce the rework done afterwards.","The approach used by tool has to be well tested on different scenarios and has to be analysed of it's efficiency in real time.","As said this would help in quality code and future rework and analysis would be reduced drastically.","The tool should be tested for efficiency or else the use might prove otherwise.","High","Moderate","High","High","yes it is effective","High","Moderate","High","High"," it is effective","High","High","High","High","this is more effective in providing more details","High","High","High","High","yes it is effective","High","High","High","High","yes it is effective","High","High","High","High","hard to understand","5th","5th","6th","5th","5th","4th","third is most preferred","More work is needed in this area : good to see a approach towards it"
"2019/09/18 3:10:53 pm GMT+10","ABJV9Z2C67GJA","managers","17","India","JAVA","Veracode","21-50 people","Agree","Agree","Strongly agree","Disagree","Quickly identify and remediate application security flaws at scale and efficiency.","Strongly agree","Agree","Strongly agree","Disagree","Multi-vector diagnostic technology","Strongly agree","Strongly agree","Strongly agree","Neutral","Plan that includes step-by-step guidance for finding and fixing flaws.","Strongly agree","Agree","Strongly agree","Disagree","Develop Goals and Action Plan. Establish improvement goals. Identify possible strategies.","Useful","Neutral","Extremely useful","Useful","Useful","Extremely useful","Extremely useful","Important","Important","Extremely important","Extremely important","Important","Extremely important","Extremely important","Considered","Extremely considered","Considered","Considered","Considered","Extremely considered","Extremely considered","4","Increased customer satisfaction","Less time spent reconciling data","Reduced costs","Poor data quality prevents the analysis of data for decisions which are critical for business","Moderate","High","High","Moderate","Strengths: Reduced costs. Weaknesses:Junior Developer ","Moderate","High","High","High","Strengths: Increased Production. Weaknesses:Junior Developer defects","Moderate","High","High","High","Strengths: Clean. Weaknesses:Increase risks","Moderate","High","High","High","Strengths: Relationship with Junior Developer. Weaknesses:Risk factor","High","High","Moderate","High","Strengths: Relationship with Junior Developer. Weaknesses:Risk factor","Moderate","High","High","Moderate","Strengths: Studied factor. Weaknesses:Risk factor","3rd","2nd","5th","4th","6th","5th","Increased productivity and quality of delivery.",""
"2019/09/18 3:13:08 pm GMT+10","A23C0K84LJ5ZV3","engineer","10","India","Java","Lint",">100 people","Strongly agree","Agree","Agree","Neutral","working with it.","Strongly agree","Agree","Neutral","Neutral","like to work with it.","Strongly agree","Agree","Agree","Neutral","hard work.","Strongly agree","Strongly agree","Agree","Agree","support.","Useful","Neutral","Useful","Useful","Useful","Useful","Extremely useful","Important","Important","Important","Extremely important","Extremely important","Neutral","Important","Considered","Neutral","Considered","Considered","Neutral","Considered","Considered","5","makes work more efficient.","working with it.","saves time.","more machine related.","High","Moderate","High","High","insightfulness is high and comprehension is low.","High","Low","Moderate","Low","Insightfulness is high and usefulness and comprehension is low.","Moderate","High","Low","Low","Comprehension is high and usefulness is low.","Moderate","Moderate","Moderate","Moderate","this is average.","Moderate","High","Moderate","Moderate","Comprehension is high and the rest is average.","High","High","Moderate","Low","Insightfulness and comprehension is high and usefulness is low.","1st","5th","3rd","4th","2nd","6th","Plot 1 is the most preferred one.","good."
"2019/09/18 3:19:38 pm GMT+10","A2K0ZIL8MS0N3E","engineer","11","India","Java","No",">100 people","Strongly agree","Agree","Agree","Agree","time","Agree","Agree","Strongly agree","Strongly agree","working","Agree","Neutral","Neutral","Strongly agree","use","Agree","Agree","Agree","Agree","hard work","Useful","Useful","Extremely useful","Useful","Useful","Extremely useful","Useful","Important","Important","Extremely important","Important","Important","Extremely important","Neutral","Considered","Considered","Neutral","Neutral","Considered","Extremely considered","Neutral","5","time saving","usefulness","work made easy","no","Extremely high","High","Extremely high","Extremely high","Insightfulness is high","Low","Low","Moderate","Low","It is needy","High","Low","High","Moderate","average","Moderate","High","Low","Moderate","mixed","Moderate","High","Moderate","High","","Low","High","Moderate","Moderate","comprehension is high","1st","5th","3rd","6th","2nd","4th","Plot 1","nice."
"2019/09/18 3:53:00 pm GMT+10","A7J4Y6FOPZ8YV","Software Engineer","13","Singapore","Java & Python","Codescene, ","11-20 people","Strongly agree","Strongly agree","Neutral","Disagree","The flowchart solves the issues effectively and well prioritized ","Strongly agree","Strongly agree","Neutral","Strongly disagree","Tester's mostly diagnose defect and if small defect he can patch it, if it's a major defect it will directed to developer again","Strongly agree","Strongly agree","Neutral","Strongly disagree","Tester's mostly diagnose defect and if small defect he can patch it, if it's a major defect it will directed to developer will revise the code and fix the code.","Strongly agree","Agree","Agree","Strongly disagree","Needed to use Innovative software's to red flag any poor quality code and show at which stage it was generated in the workflow.","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely important","Extremely important","Extremely important","Extremely important","Extremely important","Extremely important","Extremely important","Extremely considered","Extremely considered","Extremely considered","Extremely considered","Extremely considered","Extremely considered","Extremely considered","4","Can understand how the code is written, tested, executed and can save a lot time with this DIQM and mostly understand the weakest link in team and pattern of workflow.","Must be easy to use interface with good looking and interesting UI/UX","Can save so much time and resources","Company may give pink slips for unwanted and unfit employees in the job.","Extremely high","Moderate","High","Extremely high","","Extremely high","Extremely high","High","High","","Extremely high","Extremely high","Moderate","Extremely high","","Moderate","High","High","Moderate","","Extremely high","Extremely high","Extremely high","Extremely high","I like this type more with better structure and understanding.","Moderate","High","Low","Moderate","","3rd","5th","4th","2nd","6th","1st","I liked Plot 5 better and understandable.",""
"2019/09/18 5:11:23 pm GMT+10","A317RA15E0SZ4P","Software Architect","15","India","RPGLE, CLLE","No","21-50 people","Strongly agree","Agree","Agree","Neutral","Once development is completed by the developer, the developer performs unit testing of the program that was modified to ensure that the modification works as expected and that the change has not affected existing functionality adversely. Once satisfied, the code is promoted for integration testing where the QA team tests in the test environment to ensure that the program changes work well with the rest of the programs and processes in the application. Finally, a round of user acceptance testing is performed to ensure that users are familiar and happy with the modifications.  Defects are identified and fixed at each of these stages before moving on to the subsequent stage. Defects are monitored using tools like Jira or at least in an Excel spreadsheet.","Strongly agree","Strongly agree","Strongly agree","Agree","Once a defect is identified, the program is debugged to identify where it deviates from the expected behaviour and once identified, potential fixes are discussed and the best fix is applied.","Strongly agree","Strongly agree","Neutral","Neutral","Possible fixes are discussed among the team members and stakeholders and a decision is made about which would be the best way to fix the defect. The developer who worked on the program is assigned to fix the defect and regression testing is performed to ensure that the fix hasn't broken any other functionality.","Strongly agree","Neutral","Agree","Agree","Lessons learnt from projects are documented and common mistakes are included in review checklists to ensure that they are not repeated.","Extremely useful","Extremely useful","Useful","Useful","Not at all useful","Extremely useful","Useful","Extremely important","Extremely important","Neutral","Neutral","Not at all important","Important","Important","Extremely considered","Extremely considered","Considered","Considered","Not at all considered","Extremely considered","Considered","5","It allows the QA team who might not necessarily know the changes that have gone into each program to focus their energy on the most risky components, programs or functionalities. It also gives managers a great view of the risks involved and how it could potentially be reduced or mitigated.","Ensure that it is language independent and works on multiple operating systems. Legacy systems will obviously pose a challenge.","It can potentially reduce the time and effort spent in quality assurance and bring down the cost of quality.","Can't think of any. Maybe cause redundancies in the QA team?","High","Moderate","High","High","Easy to comprehend, but did not give an overall risk profile.","High","Low","Moderate","High","Difficult to comprehend but gives an overall prognosis that might be useful for managers in decision making.","High","Extremely high","High","Extremely high","Very easy to read and understand but if there are multiple parameters, it might be time consuming to arrive at a conclusion.","Low","Extremely high","Moderate","Moderate","It is a very basic plot which could even have been a table.","Moderate","Low","Moderate","Moderate","Very difficult to read especially when there are multiple parameters and the tree gets unmanageable.","Moderate","Extremely high","High","High","Good for managers to decide how to build their team so that the project is not under risk based on how risk averse they are and trade off between margins.","2nd","1st","3rd","6th","4th","5th","Can't think of much more than what is already provided.","Was insightful and the tool will be very useful once it becomes available."
"2019/09/18 5:14:33 pm GMT+10","A1M6A01CROTF3K","Manager","15","India","Java","PMD",">100 people","Strongly agree","Strongly agree","Strongly agree","Agree","To identify defects I used to do Selenium","Strongly agree","Strongly agree","Strongly agree","Agree","Debugging","Strongly agree","Strongly agree","Strongly agree","Strongly agree","Once the bug is found I will start assign the bug and will start fixing","Strongly agree","Agree","Strongly agree","Strongly agree","Once the functionality is developed will do smoke testing","Extremely useful","Useful","Extremely useful","Useful","Extremely useful","Useful","Useful","Important","Extremely important","Important","Extremely important","Important","Extremely important","Important","Neutral","Extremely considered","Extremely considered","Considered","Neutral","Extremely considered","Considered","5","We no need to spend more time to find risky files","As it is auto finding we no need to do manually","It will save time and cost","NA","Moderate","High","Extremely high","Extremely high","It will help to Junior Developer but also increase the defect","High","Extremely high","High","Extremely high","Changes of having defect is more","Moderate","High","Extremely high","Extremely high","Reversely it will decrease the defect","High","Extremely high","High","High","Score will be increase","Moderate","High","Low","Low","Defect score is high","Moderate","High","Extremely high","High","We can project the risk factor","2nd","3rd","4th","4th","6th","1st","The risk factor is less","No"
"2019/09/18 5:16:10 pm GMT+10","A12ASB8854TT4","Programmer","6","United States of America","Python","Pylint","11-20 people","Strongly agree","Strongly agree","Agree","Agree","We use unit testing as well as users that do QA testing for us","Strongly agree","Strongly agree","Agree","Agree","I typically just use Python's builtin debugging tools to locate issues","Strongly agree","Strongly agree","Strongly agree","Agree","Again, I rely entirely on Python's builtins to debug my programs, including when fixing bugs.","Neutral","Disagree","Strongly agree","Agree","I am not involved in this level of planning, though I receive the plans that others create for my projects.","Useful","Extremely useful","Useful","Not useful","Not at all useful","Useful","Useful","Important","Extremely important","Important","Not important","Not at all important","Important","Important","Extremely considered","Extremely considered","Considered","Not considered","Not at all considered","Considered","Considered","4","It improves code quality without requiring human work hours. Because it's a machine, it is going to be more thorough than a human reviewing the code would be.","Data-informed quality management solutions can be very rigid and simplistic when compared to a manual code review done by a human.","Data-informed quality management enables additional code quality checks without requiring extra man hours or training.","The use of data-informed quality management can result in arguments between management and programmers because of misunderstandings between different issues identified by the software.","Moderate","High","Low","Moderate","It provides some useful insight but it doesn't explain its rationale (e.g. why > 1 developer is 8%)","Moderate","High","Low","Moderate","This plot made it easier to compare the different aspects that are factored into the defectiveness chance, as  compared to the first plot.","Moderate","Moderate","Low","Low","This plot condenses the information too much and doesn't provide a visual aid to put the numbers into perspective, which I feel is a huge weakness, especially when compared to the other plot types.","High","High","Moderate","Moderate","This plot is very straightforward and provides useful information.","Extremely high","Moderate","Moderate","Moderate","This plot is a little difficult to understand upon first viewing, but it also provides valuable information about the rating process.","Extremely high","High","High","High","This gives the most information about the way the number of junior developers is used in the scoring algorithm, which makes it very useful information. It's also in a format that is extremely easy for the average person to comprehend.","3rd","2nd","5th","6th","4th","1st","I prefer the plots that provide the most information, especially the ones that include information about the process itself as well, because I feel like it really helps you get a handle on the numbers being given to you.",""
"2019/09/18 5:46:36 pm GMT+10","A2R4WDE10RIE95","Computer Hardware Engineer","19","India","Visual Basic","No","1-10 people","Strongly agree","Strongly agree","Strongly agree","Strongly agree","Testing the software","Strongly agree","Strongly agree","Strongly agree","Strongly agree","Try the software with other peoples","Strongly agree","Strongly agree","Strongly agree","Neutral","Adding some tools","Strongly agree","Strongly agree","Neutral","Neutral","Using tools","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely important","Important","Important","Important","Important","Important","Important","Extremely considered","Extremely considered","Extremely considered","Extremely considered","Considered","Considered","Extremely considered","5","Customer experience","Customer satisfaction","Talk to each and every person regarding this issues","Do not consider some persons remarks","Moderate","Extremely high","Extremely high","Extremely high","","Moderate","High","High","High","","Low","Extremely high","Extremely high","Extremely high","","Low","High","High","Extremely high","","Low","Extremely high","Extremely high","Extremely high","","High","Extremely high","Extremely high","Extremely high","","5th","5th","5th","3rd","4th","4th","",""
"2019/09/18 6:09:17 pm GMT+10","muralireddy07@gmail.com","team lead","5","us","c,php,sql,java","no","1-10 people","Agree","Disagree","Neutral","Disagree","the above mention process is good and it will be apply with good techniques","Agree","Disagree","Neutral","Agree","the diagnosis is also a very important techniques","Disagree","Agree","Neutral","Disagree","the defects may be vary from tool to tool","Neutral","Disagree","Neutral","Agree","the techniques may include depends on the programming language","Neutral","Useful","Not useful","Extremely useful","Neutral","Not useful","Useful","Neutral","Extremely important","Important","Neutral","Not at all important","Not important","Neutral","Neutral","Considered","Not considered","Considered","Extremely considered","Not considered","Neutral","4","it improves the software quality,it supports decision making also","these process is very useful for management","it can document the past mistakes and decreases them","these had some negative impact because of high risk files","Low","Moderate","Extremely high","High","these plot decreases the 8% of high risk of having defects","High","Moderate","Extremely high","Low","these plot decreases the 2% of high risk of having defects","Low","Moderate","Extremely high","High","these plot decreases the equal% of high risk of having defects","Extremely low","Moderate","High","Low","the number of junior developers is most important ","Low","High","Moderate","Extremely high","files having more than  2 junior developers","Extremely high","Moderate","Low","High","the relation b/w the satisfied factors and the risk of having defects","2nd","4th","3rd","5th","6th","1st","the data informed quality  method had some riske as well as good factors","good survey for better process"
"2019/09/18 6:24:10 pm GMT+10","AX2EWYWZM19AZ","manager","12","india","vb.net","no","11-20 people","Strongly agree","Strongly agree","Strongly agree","Neutral","Testing software is important after every program finishing","Strongly agree","Strongly agree","Strongly agree","Agree","Value based testing is important for each and every fields","Strongly agree","Strongly agree","Strongly agree","Agree","modification and active x control tool is important","Strongly agree","Strongly agree","Strongly agree","Agree","feedback from customers user friendly is important","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely important","Extremely important","Extremely important","Extremely important","Extremely important","Extremely important","Extremely important","Extremely considered","Extremely considered","Extremely considered","Extremely considered","Extremely considered","Extremely considered","Extremely considered","5","it is very much useful and high quality software can be produced through this","some suggestion based on prior program codes","it will enhance productivity with quality software","no negative impact will raise using this data informed quality management","High","High","High","High","strength show the code quality and weakness refers here need to improve in that area","High","High","High","High","strength here refers knowledge about developer and weaknesses refers to improve coding skill","High","High","High","High","strength shows some quality side of developer and weakness shows the area to improve","High","High","High","High","nice indication of the value show that it is easy to find out the defects","Moderate","Moderate","Moderate","Moderate","it is really good to have this kind of graph so that it is easy to find the defects","High","High","Moderate","High","strength show the quality of the developer and it is very much attractive","1st","2nd","3rd","6th","5th","4th","it is very good to have its visualize rather than numbers for easily identification of defects","very much interesting and informative"
"2019/09/18 6:36:55 pm GMT+10","A2CS48CU9FUM4A","Senior Engineer","15","India","JAVA","Veracode","11-20 people","Strongly agree","Disagree","Agree","Disagree","scrum framework where specific sprint is used for code review  defect identification.","Strongly agree","Neutral","Agree","Disagree","If defect is minor then diagnosed it within same sprint else keep it in product backlog","Strongly agree","Neutral","Neutral","Neutral","If defect is minor then diagnosed it within same sprint else keep it in product backlog","Strongly agree","Neutral","Disagree","Disagree","This is continuous activity, there is no specific plan for this. ","Extremely useful","Useful","Useful","Neutral","Useful","Useful","Useful","Neutral","Important","Neutral","Important","Important","Important","Not important","Extremely considered","Considered","Neutral","Considered","Considered","Considered","Neutral","5","identification of risky files,prediction of defective file","early notification of defect identification","easy idenfication , dignosis and fixing of defect","to much documentation ","High","High","Extremely high","Extremely high","highlights the risk score factor well,","High","High","High","High","highlights the risk score factor well","Low","Low","Low","Low","does not highlights the risk score","Moderate","Moderate","Moderate","Moderate","highlights the risk score but not upto the mark compare to plot 5 and 6.","High","High","Extremely high","Extremely high","highlights the risk factor with more insight e.g code lines and files and involvement of junior developers ","Moderate","High","High","High","identify the relation between risk score and factor affecting it.","4th","3rd","6th","5th","1st","2nd","Early prediction of defect is a key to improve the quality","NA"
"2019/09/18 6:47:01 pm GMT+10","AL5R39D224SP2","Research Associate","2","India","R, Python, Java","R, Stata, Python","1-10 people","Strongly agree","Agree","Agree","Agree","Error path ","Strongly agree","Agree","Agree","Agree","Various ways of testing the software. Trial and error, ad-hoc testing.","Strongly agree","Agree","Agree","Strongly agree","Report the defects to development team and ask them for a resolution. ","Strongly agree","Strongly agree","Neutral","Agree","I have not been involved in many so I have very little knowledge on how to develop one.","Extremely useful","Useful","Useful","Neutral","Not useful","Useful","Useful","Extremely important","Extremely important","Important","Important","Neutral","Important","Important","Extremely considered","Considered","Considered","Neutral","Neutral","Considered","Considered","4","It would make it easier to detect defects and will reduce the time required to fix them.","More importance should be given to preventing defects in the first place. ","It would reduce the workload and time required to fix defects.","Can't think of any.","High","High","High","High","Fairly easy to understand","Moderate","Moderate","Moderate","Low","The graph could be done better and description can be better as well.","Low","Moderate","Moderate","High","The use of graph could be better, description is fairly detailed","Moderate","Moderate","Low","Low","","High","Moderate","Moderate","Moderate","","Moderate","Low","Moderate","Moderate","","2nd","3rd","6th","1st","5th","4th","",""
"2019/09/18 6:55:39 pm GMT+10","A1PTC5FHUYMWYL","Network Admin","6","India","Cisco","Cisco Packet Tracker",">100 people","Strongly agree","Strongly agree","Strongly agree","Strongly disagree","Testing","Strongly agree","Strongly agree","Strongly agree","Strongly disagree","Updating","Strongly agree","Strongly agree","Strongly agree","Strongly disagree","By testing the software package and find the bugs to rectify","Strongly agree","Strongly agree","Strongly agree","Strongly disagree","Testing and monitoring, giving updation for the security are mandatory","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely important","Extremely important","Extremely important","Extremely important","Extremely important","Extremely important","Extremely important","Extremely considered","Extremely considered","Extremely considered","Extremely considered","Extremely considered","Extremely considered","Extremely considered","5","Got lot of Data for the process and it will help to find out easy to get update","Frequent checking, step by step process, Duration for development are the points for improvement","Updates are the only positive impact for Data-infromed quality management","Repeat data and old data are the negative impacts","Extremely high","Extremely high","Extremely high","Extremely high","Actually the diagrams algorithms are strengths and Low subscribers are weakness","Extremely high","Extremely high","Extremely high","Extremely high","","Extremely high","Extremely high","Extremely high","Extremely high","","Extremely high","Extremely high","Extremely high","Extremely high","","Extremely high","Extremely high","Extremely high","Extremely high","","Extremely high","Extremely high","Extremely high","Extremely high","","4th","6th","5th","1st","3rd","2nd","The pie chart method and graph range are the ideal for my prefreneces","Thank you "
"2019/09/18 6:57:57 pm GMT+10","ARN9ET3E608LJ","sales managers","4","india",".net","no",">100 people","Strongly agree","Neutral","Agree","Disagree"," the Real Environment before releasing the product to the market for the actual end users and took perfect Non-functional testing types must be include for bug free software","Neutral","Agree","Neutral","Neutral","Functional testing type testing and Non-functional testing types include to finding defects ","Neutral","Agree","Disagree","Strongly agree","using Testpad tool we can get correct result ","Agree","Disagree","Neutral","Strongly agree","quality management  team must be quick  response every complaint against issues in software ","Extremely useful","Not useful","Useful","Neutral","Useful","Useful","Extremely useful","Important","Important","Not important","Neutral","Extremely important","Important","Neutral","Not considered","Neutral","Considered","Neutral","Considered","Not considered","Neutral","4","organizational process through which data are collected on all aspects ","provider’s activities; analyzed to determine patterns, trends, and progress","Quality Management  major role for acceptability speed its only leads good feature ","negative impact are mostly out of the control from the begging  it must be correct  very first ","Moderate","High","Extremely high","Moderate","having extreme Comprehension must look forwarded ","Moderate","High","Low","Extremely high","strengths combination of multi independent functions dealing  and weakness is while correcting defects its took more time and affecting entire functionality ","Moderate","Low","Low","High","strength is limited focus ","Moderate","High","Low","High","junior developer thinking like end user its good strength and weaknesses is very low ","High","Extremely high","High","Moderate","not much effect this plot 5 ","Moderate","High","Low","High","strength is pri planing this team process and weaknesses are feeling unselfish project","4th","6th","3rd","3rd","5th","4th","visual explanation is very important and  very powerful method for delivering improved process","cover entire development aspect  ... good luck "
"2019/09/18 7:14:47 pm GMT+10","A2CI15LSIGRMLI","Dev team manager","20","Ireland",".net","Model checking","1-10 people","Strongly agree","Agree","Disagree","Agree","Model checking is the formal method of identifying defects, however from a basic overview our lead dev has oversight of all defects once reviewed with the individual developer, who runs their own QA testing. He classifys the defect and if not high enough, it will not be entered into our QC policy","Strongly agree","Neutral","Neutral","Agree","As above, diagnoses is conducted by individual dev member performing QA on his or her own work.","Strongly agree","Strongly agree","Agree","Neutral","Lead dev will review defect list with member, will then review once changes are made.","Agree","Disagree","Strongly agree","Agree","We update our QC policys based on every dev project outputs, however this practice is not always followed up due to the time pressure of the next big project.","Extremely useful","Useful","Useful","Neutral","Useful","Not useful","Useful","Extremely important","Neutral","Important","Neutral","Important","Not important","Neutral","Considered","Not considered","Considered","Neutral","Not considered","Not at all considered","Considered","3","It would cut down on the time needed to check files, so would leave a bigger window for the next project.","The initial rational of how it works would be needed to help the dev member understand what to look for before they embark on their code writing.","More time for many people","Dev team become complaisant when checking their own work prior to submission.","Moderate","High","Moderate","High","Gives good plot analysis of dev members, however positive aspects of reviewer are contradictory to plot colouring and graphic.","Low","Extremely low","Moderate","Low","Very little of strength in this plot, visually it does not ring true.","Extremely low","Moderate","Extremely low","Extremely low","It gives good or bad views without really detailing much more past dev member class and reviewers.","Moderate","High","Low","Low","Good visual, but little more past junior devs being the risk","Low","High","Low","Extremely low","Pretty standard true/false chart, gives little extra useful information.","Moderate","High","Low","Low","As above, junior dev is the main factor, you don't need a chart to show that.","2nd","4th","5th","1st","6th","3rd","Bar chart is fine, but you need more factors other than junior dev and reviewers","A yes/no of use on each plot may help you get a clearer picture of the bad options."
"2019/09/18 10:15:46 pm GMT+10","A2WPXOVOS2QI9Y","Manager","3","Ghana","Python, Javascript","No","1-10 people","Strongly agree","Strongly agree","Agree","Strongly agree","It is outsourced to a quality assessment officer to expedite the process since he is specialized in the field","Strongly agree","Strongly agree","Strongly agree","Disagree","unit testing, stress testing,","Strongly agree","Strongly agree","Strongly agree","Strongly disagree","iterative development","Strongly agree","Strongly agree","Strongly agree","Strongly agree","Updating our software development plan and iteration plan as needed","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely useful","Extremely important","Extremely important","Extremely important","Extremely important","Extremely important","Extremely important","Extremely important","Extremely considered","Extremely considered","Extremely considered","Extremely considered","Extremely considered","Extremely considered","Extremely considered","5","It saves time and helps zero down on problems easily","It's not efficient when data is limited","Speed and efficiency is ramped up as well as manpower requirements being reduced","Loss of jobs","Extremely high","Extremely high","Extremely high","Extremely high","it's a very clear visual and it's applicability is simple. The risks attached  to the team makeup are very clear","Extremely high","Low","High","Extremely high","It's pretty straightforward as well and has direct applicability. However it's a bit more complex to understand","Extremely high","Extremely high","Extremely high","Extremely high","The most straightforward of the plots. Very easy to understand","Low","Extremely high","Extremely high","Extremely high","I don't find this particularly useful","Moderate","Extremely low","Extremely low","Extremely low","A bit too complex for me to find useful at a glance","High","Extremely high","Extremely high","Extremely high","The use of probability is always a useful tool in this kind of analysis","1st","2nd","1st","5th","6th","4th","The bar chart because it is understandable and clear at a glance",""
"2019/09/18 11:03:01 pm GMT+10","A1CQK70BFYLIG5","QA Engineer","4","India","Python, Java","Jenkins, S3","21-50 people","Strongly agree","Strongly agree","Strongly agree","Neutral","Manually tested the feature","Strongly agree","Strongly agree","Strongly agree","Agree","Testing effortly","Strongly agree","Strongly agree","Strongly agree","Agree","Recheck the issue","Strongly agree","Strongly agree","Strongly agree","Agree","Discuss with the team","Useful","Neutral","Useful","Useful","Useful","Extremely useful","Useful","Important","Neutral","Neutral","Extremely important","Important","Important","Important","Extremely considered","Considered","Considered","Extremely considered","Neutral","Considered","Considered","5","Content, Behavior research, Segment-Specific Messaging, Channel Exploration","The first kind was the people who clicked away immediately. This segment represented a small fraction of visitors.","The customer researcher called out that when we had interviewed customers, they looked for products like ours by word of mouth.","changed our ads to focus on online referrals. Yet, our product offering still wasn’t gaining traction.","Moderate","High","High","High","Junior developer must be good in exposure","Moderate","High","Moderate","Moderate","increase the junior developer knowledge","High","Moderate","High","High","Junior developer will be more responsible","High","Moderate","High","High","Junior developer is very keen","High","High","High","High","Just compact all code to be utilised well","High","Moderate","High","High","Studied factor is more responsible","4th","3rd","5th","4th","5th","4th","This is very good and it should be implemented well","This is very nice and superb"
"2019/09/18 11:05:15 pm GMT+10","ANBIWXLNKFCQQ","Engineer ","3","USA","Java","Parasoft","11-20 people","Strongly agree","Strongly agree","Strongly agree","Agree","Parasoft Jtest program to scan and run data-flow analysis, unit test-case generation and execution, static analysis, regression testing, code coverage, and runtime error detection.","Strongly agree","Strongly agree","Strongly agree","Strongly agree","Parasoft Jtest program to scan and run data-flow analysis, unit test-case generation and execution, static analysis, regression testing, code coverage, and runtime error detection.","Strongly agree","Strongly agree","Strongly agree","Strongly agree","Change the script / code that is generating the defect, usually we revert back to a previous build and see the difference and move from there with precise data code changes. ","Strongly agree","Agree","Agree","Agree","Place a focus on encouraging dialog, brainstorming, and participation for the dev quality improvement plans. 

Begin your implementation of improvements with testing small-scale demonstrations, which are easier to manage than large-scale changes","Neutral","Useful","Extremely useful","Neutral","Not at all useful","Extremely useful","Useful","Important","Extremely important","Important","Important","Not at all important","Extremely important","Important","Extremely considered","Extremely considered","Extremely considered","Extremely considered","Not at all considered","Extremely considered","Extremely considered","5","Improved cost benefit analysis by using data informed management. 
","Its in your best interest to always improve and reformulate your data gathering, information and management systems, this leads to improvements and better quality of your management. ","Increased revenues with higher quality Data Informed quality and Management, Less costs by utilizing superior practices and techniques. ","I do not see any negative impact..","Extremely high","Extremely high","High","Extremely high","Its very clear and concise data presentation, this particular graph is very understandable. ","Moderate","Moderate","Moderate","Moderate","I don't like this plot because the data is presented in an inferior way to plot 1.","Extremely low","Extremely low","Extremely low","Extremely low","Lowest data, very bare and generic. ","Extremely high","High","High","High","This one is great and conveys very strongly its message. ","High","Extremely high","Extremely high","Extremely high","Very analytical, strong with engineers, flow chart.","Moderate","High","Moderate","Moderate","The visuals here don't seem deep enough for this type of presentation and data.","2nd","6th","3rd","1st","4th","5th","5 and 6, they are the usual we utilize for displaying data so they are my preferences. ","Good survey. "
"2019/09/18 11:13:19 pm GMT+10","A25F6WT9CIM0Z5","qa assistant manager","6","india","java","PMD","1-10 people","Strongly agree","Agree","Agree","Agree","Actually its through many types ofmanual and automation testing using qtp in an agile scrum process.","Strongly agree","Agree","Agree","Agree","Using manual and automation testing tools like qtp and QC","Strongly agree","Agree","Agree","Strongly agree","Actually it through using qtp defect management tools","Strongly agree","Agree","Agree","Agree","Its through step by step manual processes working together in a core team","Useful","Useful","Extremely useful","Extremely useful","Extremely useful","Useful","Useful","Important","Extremely important","Extremely important","Important","Important","Important","Extremely important","Extremely considered","Extremely considered","Considered","Considered","Considered","Extremely considered","Considered","4","Actually its agile and user friendly.","may be open source codes with affordable license charges","actually it improves the overall quality and brings in class to the end  product","cost involved","High","Moderate","High","Extremely high","It is positive and lengthy","High","High","Moderate","High","It is positive and vast","High","High","Extremely high","Extremely high","It is positive and lengthy","High","High","Extremely high","High","It is positive and complex","High","Extremely high","Extremely high","High","It is positive and lengthy","High","High","Extremely high","High","It is positive and deep","5th","4th","5th","3rd","5th","4th","I think its the next generation 3d view","good study"
"2019/09/18 11:41:21 pm GMT+10","A18ZY3ETPDEXYI","Support Manager","22","United States","JScript, VB, SQL Query Language, CSS","No","21-50 people","Strongly agree","Agree","Strongly agree","Agree","Practical testing. No tools are used","Strongly agree","Neutral","Agree","Agree","Dog fooding using Fossil","Strongly agree","Strongly agree","Agree","Agree","Code correction. No tools are used","Strongly agree","Neutral","Neutral","Agree","we use a Cause and effect diagram","Extremely useful","Useful","Useful","Neutral","Neutral","Useful","Extremely useful","Extremely important","Extremely important","Extremely important","Not important","Not at all important","Important","Extremely important","Neutral","Considered","Extremely considered","Not considered","Not at all considered","Considered","Considered","4","Decisions based on evidence.  Long term sucess","We need to find a way to make this work better in large organizations.","Encourages current data to be examined.","Information/dta can be considered without analysis.","High","Moderate","High","High","easy trend recognition, understandable-","Moderate","High","Moderate","Moderate","Summerization and permit visual check of accuracy.","High","Extremely high","High","Extremely high","Very clean, easy to understand.  Maybe a little more data would be helpful.","High","Extremely high","High","High","Easy to read and draw conclusion. ","Moderate","Moderate","Low","Moderate","desicion tree is difficult to read.  conclusions are not obvious.","Extremely high","Extremely high","High","Extremely high","Line chart is very clear.  Risk is easy to identify.","3rd","4th","5th","2nd","6th","1st","Clear and concise data.  Should show trends very clearly.  Useable at a glance.","None"
"2019/09/19 12:05:32 am GMT+10","ADD4FGB00XQ5H","Director of Managed Services","20","United States","Python","No","11-20 people","Strongly agree","Agree","Agree","Agree","Code analysis","Strongly agree","Agree","Agree","Agree","Code analysis","Strongly agree","Agree","Agree","Agree","Peer review, defect moderation","Strongly agree","Neutral","Agree","Agree","NA","Useful","Not useful","Useful","Useful","Neutral","Neutral","Useful","Important","Neutral","Important","Important","Important","Important","Important","Considered","Neutral","Considered","Considered","Neutral","Neutral","Neutral","3","Automated risk assessment can point to areas that need closer human analysis.","Unknown unless tested in practice.","NA","NA","Moderate","High","Moderate","High","Visual representation of risk is clear, although it lacks final value","High","Low","Moderate","High","Visual is muddy, takes too long to immediately comprehend, final prognosis is useful however","Low","Extremely low","Low","Extremely low","No strengths, not useful","Moderate","High","Moderate","Moderate","Explains risk values of several factors","Moderate","Low","Low","Low","Not useful","Moderate","High","Extremely low","Extremely low","Not a useful plot","2nd","1st","6th","3rd","4th","5th","",""


==> data/raw-data.csv <==
Timestamp,Worker ID (for Amazon MTurk only),"What is the role in your organisation? (e.g., engineers, managers, and researchers)",How many years of experience do you have?,What is your country of residence?,What are your primary programming languages?,"What static analysis tools do you use? (No, if not apply)",What is the largest size of teams that you involved?,Identifying defects is: [Important],Identifying defects is: [Being used in practice],Identifying defects is: [Time-Consuming],Identifying defects is: [Difficult],Please describe your approaches to identify defects (including tools and techniques if any),Diagnosing defects is: [Important],Diagnosing defects is: [Being used in practice],Diagnosing defects is: [Time-Consuming],Diagnosing defects is: [Difficult],Please describe your approaches to diagnose defects (including tools and techniques if any),Fixing defects is: [Important],Fixing defects is: [Being used in practice],Fixing defects is: [Time-Consuming],Fixing defects is: [Difficult],Please describe your approaches to fix defects (including tools and techniques if any),Developing quality improvement plans is: [Important],Developing quality improvement plans is: [Being used in practice],Developing quality improvement plans is: [Time-Consuming],Developing quality improvement plans is: [Difficult],Please describe your approaches to develop quality improvement plans (including tools and techniques if any),Please rate the usefulness of each output to aid decision-making [A ranking of the most risky files that developers should review or test],Please rate the usefulness of each output to aid decision-making [A highlight of tokens or lines that are likely to be defective in the future],Please rate the usefulness of each output to aid decision-making [An explanation of why a file is predicted as defective],Please rate the usefulness of each output to aid decision-making [An explanation of why a file is predicted as not defective (clean)],Please rate the usefulness of each output to aid decision-making [An explanation of how to increase the risk of having defects],Please rate the usefulness of each output to aid decision-making [An explanation of how to decrease the risk of having defects],Please rate the usefulness of each output to aid decision-making [An explanation of the general characteristics of defective files],Please rate the importance of each output to aid decision-making [A ranking of the most risky files that developers should review or test],Please rate the importance of each output to aid decision-making [A highlight of tokens or lines that are likely to be defective in the future],Please rate the importance of each output to aid decision-making [An explanation of why a file is predicted as defective],Please rate the importance of each output to aid decision-making [An explanation of why a file is predicted as not defective (clean)],Please rate the importance of each output to aid decision-making [An explanation of how to increase the risk of having defects],Please rate the importance of each output to aid decision-making [An explanation of how to decrease the risk of having defects],Please rate the importance of each output to aid decision-making [An explanation of the general characteristics of defective files],Please rate the willingness to adopt of each output to aid decision-making [A ranking of the most risky files that developers should review or test],Please rate the willingness to adopt of each output to aid decision-making [A highlight of tokens or lines that are likely to be defective in the future],Please rate the willingness to adopt of each output to aid decision-making [An explanation of why a file is predicted as defective],Please rate the willingness to adopt of each output to aid decision-making [An explanation of why a file is predicted as not defective (clean)],Please rate the willingness to adopt of each output to aid decision-making [An explanation of how to increase the risk of having defects],Please rate the willingness to adopt of each output to aid decision-making [An explanation of how to decrease the risk of having defects],Please rate the willingness to adopt of each output to aid decision-making [An explanation of the general characteristics of defective files],Please rate your willingness to adopt Data-Informed Quality Management in your organisation,"Please describe the ""positive points"" of Data-Informed Quality Management","Please describe the ""points for improvement"" of Data-Informed Quality Management","Please describe the ""positive impact"" of Data-Informed Quality Management on the current practices of your organisation","Please describe the ""negative impact"" of Data-Informed Quality Management on the current practices of your organisation",(Plot 1) Please rate the following aspects: [Insightfulness],(Plot 1) Please rate the following aspects: [Comprehension],(Plot 1) Please rate the following aspects: [Need],(Plot 1) Please rate the following aspects: [Usefulness],(Plot 1) Please describe the strengths and weaknesses of the plot,(Plot 2) Please rate the following aspects: [Insightfulness],(Plot 2) Please rate the following aspects: [Comprehension],(Plot 2) Please rate the following aspects: [Need],(Plot 2) Please rate the following aspects: [Usefulness],(Plot 2) Please describe the strengths and weaknesses of the plot,(Plot 3) Please rate the following aspects: [Insightfulness],(Plot 3) Please rate the following aspects: [Comprehension],(Plot 3) Please rate the following aspects: [Need],(Plot 3) Please rate the following aspects: [Usefulness],(Plot 3) Please describe the strengths and weaknesses of the plot,(Plot 4) Please rate the following aspects: [Insightfulness],(Plot 4) Please rate the following aspects: [Comprehension],(Plot 4) Please rate the following aspects: [Need],(Plot 4) Please rate the following aspects: [Usefulness],(Plot 4) Please describe the strengths and weaknesses of the plot,(Plot 5) Please rate the following aspects: [Insightfulness],(Plot 5) Please rate the following aspects: [Comprehension],(Plot 5) Please rate the following aspects: [Need],(Plot 5) Please rate the following aspects: [Usefulness],(Plot 5) Please describe the strengths and weaknesses of the plot,(Plot 6) Please rate the following aspects: [Insightfulness],(Plot 6) Please rate the following aspects: [Comprehension],(Plot 6) Please rate the following aspects: [Need],(Plot 6) Please rate the following aspects: [Usefulness],(Plot 6) Please describe the strengths and weaknesses of the plot,Please rate the most preferred form of visual explanation for quality improvement [(Plot1)],Please rate the most preferred form of visual explanation for quality improvement [(Plot2)],Please rate the most preferred form of visual explanation for quality improvement [(Plot3)],Please rate the most preferred form of visual explanation for quality improvement [(Plot4)],Please rate the most preferred form of visual explanation for quality improvement [(Plot5)],Please rate the most preferred form of visual explanation for quality improvement [(Plot6)],Please describe your ideal preferences of visual explanation for quality improvement,Please provide feedback on this survey
2019/09/18 11:11:50 am GMT+10,A326O3VWP8TO8N,developer,6,United States,"Javascript, C#",no,11-20 people,Agree,Neutral,Agree,Disagree,"Using a linter for Javascript, a debugger, and of course testing the software",Agree,Agree,Agree,Agree,Identify the defect and go through the debugger to see where the source is to try to pinpoint it.,Agree,Agree,Agree,Agree,Change the code or apply new techniques to patch the error,Agree,Neutral,Strongly agree,Agree,I don't deal much with QA myself but training and practice will help reduce errors.,Neutral,Useful,Useful,Neutral,Neutral,Useful,Useful,Important,Neutral,Important,Important,Extremely important,Neutral,Important,Neutral,Neutral,Considered,Considered,Extremely considered,Considered,Considered,3,the software will be well documented by build time and will be refined as well,Will have a summary of past mistakes to help streamline debugging,Software development flow will be streamlined and will likely help the software get done by specific deadlines,"It would put stress on everyone involved and is time consuming, but it seems to be well worth the effort",High,Moderate,High,High,Risk scores are visually oriented and users will understand it faster,Moderate,High,High,Moderate,Useful and easily readable,Low,Low,Low,Low,Not enough representation of what goes on; wordy,High,High,Moderate,High,Shows a good representation of risk factors,High,Moderate,Moderate,High,Tree is an okay representation but not completely obvious to people outside software engineering,Low,Low,Low,Low,The graph doesn't give obviously useful information.,2nd,3rd,6th,1st,4th,5th,Bar graphs with dense information that is easy to read is a big plus in my area.,MID: A326O3VWP8TO8N
2019/09/18 11:12:30 am GMT+10,A3BFMY5OX2WMUW,programmer,8,United States,Python,No,1-10 people,Agree,Agree,Agree,Agree,"Waiting for them to crop up, and analyzing them in-depth (they're often unnoticed until they cause a problem)",Strongly agree,Agree,Strongly agree,Agree,Logging and analyzing points where things are broken,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Numerous testing,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Better programming ideologies and practices,Useful,Useful,Useful,Useful,Useful,Useful,Useful,Important,Important,Important,Important,Important,Important,Important,Not considered,Not considered,Not considered,Not considered,Considered,Considered,Considered,4,Leads to quicker error mitigation and repair,Displays potentially problematic errors and why they occurred.,Would lead to less buggy code and quicker fixes.,Possibly require more time take preventative measures.,Moderate,Low,Low,Low,"Easy to read for those that know, not easy to read for those less knowledgeable",Moderate,Low,Low,Low,"More detailed information, but harder to read.",Low,Low,Low,Low,Most detailed and hardest to read,Low,Low,Low,Low,"Easier to read, hard to understand",Low,Low,Low,Low,"Shows a mapped plot, hard to read",Low,Low,Low,Low,Hardest to read,1st,2nd,3rd,4th,5th,6th,n/a,A bit confusing towards the end.
2019/09/18 11:13:37 am GMT+10,A2J37FCRLOS479,Software professional ,10,India ,English ,Operations ,11-20 people,Agree,Strongly agree,Agree,Disagree,It's important to identify defects for sorting out any problem otherwise there would be no consequences from hard labor ,Agree,Strongly agree,Agree,Agree,"It's important to find out the cause of defects, without the reason solving problems would be impossible ",Strongly agree,Strongly agree,Agree,Agree,Without fixing defects no further work is possible ,Strongly agree,Agree,Agree,Neutral,"Quality is important, quality can lead to success ",Useful,Not useful,Useful,Neutral,Not useful,Useful,Neutral,Important,Neutral,Not important,Important,Not important,Important,Important,Considered,Not considered,Not at all considered,Considered,Not at all considered,Considered,Extremely considered,5,Data formed quality management is useful for future assessment ,Improvement is necessary and can be done with knowledge and experience ,Very much helpful for advanced innovations,Lacks privacy ,High,Extremely high,Extremely high,High,,High,Moderate,Moderate,Moderate,"Lacks skills, advanced features to some extent ",Moderate,Moderate,High,Moderate,New but difficult ,Moderate,High,Moderate,Moderate,Required expert's involvement ,Moderate,Moderate,Moderate,High,Good for reasoning ,High,Moderate,High,High,Predictable and clearly understood ,5th,3rd,4th,3rd,6th,1st,Quality improvement is most important aspects for any data improvement ,Good survey 
2019/09/18 11:14:09 am GMT+10,A2COCSUGZV28X,IT,7,india,C#,no,1-10 people,Agree,Agree,Neutral,Agree,online defect tracking system,Agree,Agree,Agree,Neutral,"debug and find out, consult with the testing team",Strongly agree,Agree,Agree,Neutral,"debug and fix, smoke testing",Agree,Agree,Neutral,Neutral,multi level code review,Extremely useful,Useful,Useful,Useful,Useful,Useful,Useful,Extremely important,Important,Important,Important,Important,Important,Important,Extremely considered,Considered,Considered,Considered,Considered,Considered,Considered,4,"able to track the general risk involved, defect items",not sure,speed up the development process,need to learn the tool,Extremely high,High,High,High,na,Extremely high,High,High,High,NA,Extremely high,High,High,High,NA,Extremely high,High,High,High,NA,Extremely high,High,High,High,NA,Extremely high,High,High,High,NA,4th,3rd,4th,2nd,2nd,3rd,NOT SURE,GOOD
2019/09/18 11:16:14 am GMT+10,AOIR8V07FYMH5,IT manager,14,USA,Javascript,JSHint,1-10 people,Strongly agree,Strongly agree,Agree,Neutral,"We usually purposely run a few programs that have been known to cause issues. We will collect a data list of errors we have received since the previous version. We continue to push the program until errors occur. We will then try to fix the issue, run again, until it doesn't continue producing the error.",Strongly agree,Strongly agree,Agree,Neutral,We will usually use user data sent anonymously to us. It usually has data that is shown highlighting the error. We will then try to replicate it and then fix it.,Strongly agree,Strongly agree,Neutral,Disagree,Fixing defects we have in the past just removed certain parts that seem to just not work with the remaining part of the program. We will mainly just fix the errors by just reworking the code a little bit though. We will change a set of variables on certain fixes that will resolve multiple issues.Those are usually on major patches though.,Strongly agree,Strongly agree,Strongly agree,Disagree,All of the improvements are high quality. We don't really have anything that people wouldn't consider higher standards on each patch or fix.,Useful,Extremely useful,Useful,Useful,Neutral,Neutral,Neutral,Important,Extremely important,Neutral,Neutral,Important,Important,Important,Extremely considered,Extremely considered,Considered,Extremely considered,Neutral,Neutral,Neutral,4,"It allows you to communicate issues. It allows you to all be able to read the code properly. It makes everything uniform so any person could jump in and fix the issue, and not depend on require one specific person to stay on at the company.","These in our company would just be points that could make the program a little faster or just use less data. It doesn't need to ping everything all the time. A call may only need to be made every hour for some information, where others might only need a 24 hour check. It is about determining which part of the program is what.",The positive impact would be that anyone and everyone can work on the same program without needing another person to explain what it says. It is all uniform.,"It makes people code differently than they normally do in their private life, which can cause errors just because the uniform coding can make them make simple mistakes.",High,High,Low,Moderate,I think that it showcases what to watch out for on the Plot very well and it is easy to read.,Extremely high,Extremely high,Low,High,"It is harder to read than plot 1 for sure. It still has a visual which is nice. It does highlight in the explanation of what everything is, which is nice. It gives insightful data on what to look out for.",Moderate,Extremely low,Extremely low,Low,"It still has useful information, but without a visual it isn't that great.",Low,High,Extremely low,Extremely low,It doesn't show that much information to me. It is just a base bar plot without any in depth information.,Extremely high,Extremely high,High,Extremely high,It shows each part that could be an issue and which part would have the most risk.,Extremely high,Extremely high,Moderate,Extremely high,It is so simple to read. I like that I can see a trending pattern to read with ease. Line plots are always my favorite to read just because that is what I was originally shown and it just stuck with me.,4th,5th,6th,2nd,3rd,1st,I like 6 that it shows a trending pattern that is simple to follow.,It was enjoyable to analyze certain parts of my job and the graphs.
2019/09/18 11:30:06 am GMT+10,ABL3H3O3BI8ZD,Programmer,4,USA,C++,None,21-50 people,Disagree,Disagree,Agree,Strongly disagree,I dont have any techniques,Disagree,Strongly disagree,Strongly disagree,Disagree,I dont have any techniques,Strongly agree,Strongly disagree,Disagree,Neutral,I dont have any techniques,Disagree,Strongly disagree,Strongly agree,Disagree,I dont have any techniques,Not at all useful,Not at all useful,Not useful,Neutral,Useful,Not at all useful,Neutral,Neutral,Important,Neutral,Not at all important,Not important,Extremely important,Neutral,Not considered,Not considered,Not at all considered,Neutral,Extremely considered,Neutral,Neutral,4,Defect predictors can automatically identify the most risky files based on their risk scores so developers save a huge amount of effort on reviewing or testing non-defective files. ,Defect explainers can automatically diagnose and explain the characteristics of defects so managers can leverage such knowledge to refine the development policy to improve software quality.,Not really sure,No negative impact,Low,Extremely high,Extremely high,Extremely high,Too confusing to me,Moderate,Moderate,Moderate,Moderate,Too confusing to me,Extremely high,Low,Moderate,Extremely high,Too confusing to me,Low,Low,Moderate,Low,Too confusing to me,Low,Extremely low,Low,Extremely high,Too confusing to me,Moderate,Extremely low,Extremely high,Low,Too confusing to me,6th,2nd,2nd,5th,4th,6th,,
2019/09/18 11:33:18 am GMT+10,A1Z8AOIDT5IV43,engineer,6,usa,python,pylint,1-10 people,Strongly agree,Neutral,Agree,Agree,Test driven development,Agree,Neutral,Agree,Agree,Writing tests,Strongly agree,Agree,Agree,Neutral,following error messages,Neutral,Neutral,Neutral,Neutral,none,Useful,Useful,Extremely useful,Useful,Not useful,Extremely useful,Neutral,Important,Neutral,Important,Neutral,Not at all important,Extremely important,Neutral,Considered,Neutral,Considered,Neutral,Not at all considered,Extremely considered,Neutral,3,"automatically identify the most risky files , Defect explainers, corrective actions for past mistakes.",Generate solutions to the defects.,less time searching for issues.,laziness and care with catching errors and dumping that work on the DIQ management system.,Moderate,Moderate,Moderate,Moderate,Easily see the distribution of issues.,Low,Low,Low,Low,Not entirely clear the story it is trying to tell from the bar graph.,Low,High,Moderate,Moderate,Hardest to see issues at first glance. But the most comprehensive.,High,Extremely high,High,High,Easy to see at a glance the relative importance scores and who to blame. Not much text explanation,Low,Low,Low,Low,Doesn't convey much meaning at a glance and limited exposition.,Moderate,Low,Low,Low,"Not entirely sure how useful graphing is, not easy to comprehend.",2nd,5th,3rd,1st,4th,6th,Prefer the importance score and break downs of relevant risk factors.,none
2019/09/18 11:34:56 am GMT+10,A1945USNZHTROX,Project Leader,14,USA,"python, C++, java",None,1-10 people,Strongly agree,Agree,Strongly agree,Agree,Each step in the process should be documented and a plan of action is made before any work begins. The plan also includes goals of the development and what is expected as an end product.,Agree,Agree,Agree,Strongly agree,"When a defect may be present, a thorough diagnosis using trial and error needs to be done. The defect cannot be considered diagnosed until reproduction steps are clearly defined. A fix can not be applied until it's certain the defect exists and is reproducible.",Strongly agree,Agree,Disagree,Disagree,"Once defects are found, fixing them is usually as easy as adjusting the code to make up for the shortcoming. Usually the code should get assigned to the person on the team that did not write it to get a fresh perspective.",Agree,Agree,Agree,Agree,"A clear goal and functionality is important. If the end product is lacking, it will lead people to become frustrated. An improvement plan should be methodologically and straightforward to follow.",Useful,Extremely useful,Useful,Not useful,Not useful,Useful,Useful,Important,Extremely important,Important,Not at all important,Not at all important,Important,Important,Considered,Extremely considered,Considered,Not at all considered,Not at all considered,Considered,Considered,4,The automation will help with implementation and can run at the same time as development. Issues can be caught early in development and mistakes that are repeated will be traced and reported on fairly quickly.,Common misidentification of issues could be taught to be ignored as to now end up with too many errors that have no effect or bearing. Repeated offenders of issue could be trained to not make the same identical mistakes.,A clear method of action to reduce errors can be achieved using the data from quality management and we could run the code through without any type of bias or previous knowledge.,"The results from Data-Informed Quality Management are only as good as the examples that the algorithm has experience with. If for example code that is valid was understood to be wrong, false positives could be generated, increasing the time to verify the code.",Extremely high,High,High,Extremely high,The results of making changes to the underlying issues can be immediately visualized using this plot. The weight of change can also be seen directly thus the issue that affects the quality the most can be tackled first.,High,High,High,High,The total overview of the quality issues allows you to immediately see what parts cause the biggest issues of the whole process.,Moderate,Moderate,Low,Moderate,The plot is more computer code at this point and takes interpretation before conclusions can be drawn.,High,High,Moderate,High,The plot shows the problem areas and importance but the visual representation leaves a lot to be desired.,Moderate,Low,Low,Low,It's hard to comprehend the plot at first sight and I doubt that this will be used to make changes to the current situation.,Moderate,Moderate,Low,Low,There is a too high focus on just one issue and it would take many plots to address all problems.,1st,2nd,4th,3rd,5th,6th,The visual representation has to be able to show to people who aren't in software development where the problems lay. I can't get help for problems if I can't explain it to people who are the decisions makers if it's not easy to understand.,Interesting and fun survey though underpaid for the material and work involved.
2019/09/18 11:45:11 am GMT+10,A2CEGS0NVDBCPT,manager,6,USA,"c++, java",Visual Studio,11-20 people,Strongly agree,Agree,Agree,Agree,I usually have my team all go through each feature to see if they notice any defects to get maximum exposure during development.,Strongly agree,Strongly agree,Neutral,Neutral,Usually i will assign the person who worked heavily on the defective bit to try and fix it with help if needed.,Strongly agree,Strongly agree,Agree,Agree,I will have my team try to fix more difficult defects together and each go and test it to make sure it works.,Strongly agree,Strongly agree,Agree,Strongly agree,I will analyze my team members strengths and assign them to their strong locations of expertise during development.,Useful,Neutral,Useful,Useful,Neutral,Useful,Useful,Extremely important,Important,Extremely important,Neutral,Neutral,Extremely important,Important,Considered,Neutral,Considered,Considered,Neutral,Extremely considered,Considered,4,This will help notice weak spots in existing quality management practices.,This will be specific places my team can attack to improve our system based on data.,"This can help spot, improve, and find key interest points for my team to work on so no time is wasted.",This can sometimes make us slow down depending on if the data tells us to work on something that doesn't necessarily need it.,High,High,Moderate,High,This is a easy to read chart showing me by how much this improvement would actually help. But it also could be time consuming to review depending on if there are many different objects to review.,High,Low,Low,Moderate,This has a lot of information which can be quite useful but lacks a clean readability. It can be quite time consuming to read this graph.,Moderate,Extremely high,Moderate,Extremely high,"This plot makes it quick to read once understood, but also lacks information that the other plots had.",Moderate,Extremely high,Moderate,Moderate,The layout is quite easy to read and provides plenty of useful information. On the other hand it doesn't really give much information.,Extremely high,Extremely high,High,Extremely high,This provides a good logical framework for understanding and making informed decisions. The only weakness could be learning to read it quickly and effectively.,Extremely high,High,High,High,This chart provides a great visualization of the trend. But on the other hand it doesn't really give me much to work with.,3rd,4th,6th,1st,2nd,5th,I chose the ones i felt didn't really give me any use.,
2019/09/18 11:55:34 am GMT+10,A3CUCMYK88L67N,engineer,15,Butler,"ruby, python, java",No,1-10 people,Strongly agree,Neutral,Neutral,Agree,"general debug process,. about half the team",Strongly agree,Strongly agree,Agree,Neutral,in house software,Strongly agree,Strongly agree,Agree,Agree,inhouse proprietary software debug,Strongly agree,Agree,Agree,Neutral,"team meetings, brainstorm, in house system",Useful,Extremely useful,Useful,Useful,Useful,Neutral,Useful,Not important,Neutral,Important,Important,Important,Important,Important,Neutral,Neutral,Considered,Extremely considered,Considered,Considered,Extremely considered,3,automated detection,none comes to mind,efficient time management. decrease cost as end game,time needed to restructure our system - downtime,Extremely high,High,High,Extremely high,strengths - comprehensive,High,High,Moderate,High,it to is comprehensive,High,High,Moderate,Moderate,already stated ,Extremely high,Extremely high,High,High,great tool for junior developers,Extremely high,High,High,Moderate,same as the other answers,Extremely high,High,Moderate,Moderate,easy to understand,2nd,1st,3rd,5th,4th,6th,easiest to understand,a little much for the compensation
2019/09/18 11:56:44 am GMT+10,AWZCVOUD0LPT,Engineer ,5,USA,Java,FindBugs,1-10 people,Strongly agree,Agree,Strongly agree,Neutral,Identify defect is the most important thing. I analyse my program by tool first.,Strongly agree,Agree,Agree,Strongly agree,After identifying tool i concentrate on proper diagnosis.  I do this manually ,Strongly agree,Strongly agree,Agree,Neutral,Fixing defect is most important if you don't fix it your program won't work.,Agree,Agree,Neutral,Agree,"Quality development is important. I do code than i used to check it for 3 time manually, by tool and at last junior developer check it. So quality should be maintained ",Neutral,Extremely useful,Extremely useful,Not useful,Useful,Useful,Useful,Neutral,Important,Neutral,Neutral,Important,Important,Important,Extremely considered,Considered,Considered,Not considered,Considered,Neutral,Considered,3,"Data informed decision making, data is a key input among many other variables. You use the data to build a deeper understanding of what value you are providing to your users.it Increas revenues and Reduced costs. It  put greater confidence in analytical systems and also increased customer satisfaction.",First Establish a Data Capture Approach for Lead Generation. You should be Be Aware of How the Sales Team Enters Data.,"Points are :
1. Takes into account the limitations of available data
2. Uses multiple sources to make decisions, rather than just relying on data
3. Can facilitate a more creative or ‚Äúout-of-the-box‚Äù decision making process, potentially leading to better results.","Negative impact: 
1. May be less efficient to take into account multiple voices and factors when making a decision
2. Can lead to a lax approach to tracking and monitoring data in immature organizations",Moderate,High,Moderate,Moderate,,Moderate,Moderate,Moderate,Moderate,,Moderate,Low,High,High,,High,High,Extremely high,High,,High,Extremely high,Moderate,High,,Extremely high,Extremely high,Extremely high,High,,5th,6th,4th,5th,6th,6th,,
2019/09/18 11:57:07 am GMT+10,A382SL9ROIY1P6,Resource tech lead,3,India,Python,Pylint,11-20 people,Agree,Neutral,Agree,Neutral,None,Neutral,Agree,Neutral,Disagree,None,Agree,Neutral,Neutral,Agree,None,Agree,Neutral,Disagree,Neutral,None,Neutral,Useful,Neutral,Useful,Neutral,Neutral,Not useful,Important,Neutral,Neutral,Important,Neutral,Neutral,Neutral,Considered,Considered,Neutral,Considered,Neutral,Neutral,Neutral,4,"When a business is able to make decisions on a foundation of high quality, validated data, positive top-line outcomes are a likely result",Ensuring there are no gaps in the data from what was supposed to be collected and what was actually collected.,"Data quality involves ensuring the accuracy, timeliness, completeness and consistency of data used by an organization while also making sure that everyone who uses the data has a common understanding of what the data represents.",Poor data quality can negatively influence how a company is perceived in the marketplace,High,Moderate,High,Moderate,,High,Moderate,Moderate,Low,,High,Moderate,Moderate,Low,,High,Moderate,Moderate,Low,None,Moderate,Moderate,High,Moderate,None,Moderate,Moderate,High,Moderate,None,4th,2nd,3rd,5th,6th,1st,None,
2019/09/18 11:57:57 am GMT+10,A2EC3L6VH2WTKF,managers,6,india,tamil and english,none,21-50 people,Strongly agree,Agree,Strongly agree,Agree,testing lab and person working the part of product,Strongly agree,Agree,Strongly agree,Agree,testing lab and person working the part of product,Agree,Neutral,Agree,Strongly agree,product work ,Agree,Strongly agree,Agree,Strongly agree,managers and working people and enjoy the work compant was devopled,Useful,Neutral,Extremely useful,Useful,Extremely useful,Useful,Extremely useful,Important,Extremely important,Neutral,Important,Extremely important,Important,Extremely important,Considered,Neutral,Extremely considered,Considered,Neutral,Considered,Extremely considered,5,network and management system,"speed, network",postie work,good postive,High,Extremely high,High,Extremely high,management work and person working,High,Extremely high,High,Extremely high,product,Moderate,High,Extremely high,Extremely high,work and manager,High,Moderate,Extremely high,Extremely high,price and product,High,Extremely high,High,Extremely high,good,High,Extremely high,High,Moderate,price,5th,4th,6th,5th,6th,5th,delivery of product,very good
2019/09/18 12:00:05 pm GMT+10,A2SSYBUT9ZM0G9,Website Developer(Software Engineer),5,India,"php,asp.net",No,11-20 people,Strongly agree,Agree,Neutral,Disagree,"we use to choose random users and ask them to test our website and report if any defect they found , also we have testers to identify and defects if a website has.It's  a manual process.",Strongly agree,Agree,Neutral,Agree,"A team of experts specially monitor these defects and try to diagnose it ,if not able to diagnose then we ask our headquarter to help us.",Strongly agree,Agree,Neutral,Agree,"FA team of experts specially monitor these defects and try to fix it ,if not able to fix then we ask our headquarter to help us.Sometimes it took to much time to fix it.",Agree,Neutral,Agree,Disagree,"We first work on micro segment ,then on mini ,then on large and unit them all.We put much effort in communicating the results of any failure,we collect the data and analyze it.",Extremely useful,Useful,Neutral,Not useful,Not useful,Not at all useful,Not at all useful,Important,Important,Neutral,Not important,Not at all important,Neutral,Not at all important,Extremely considered,Considered,Not considered,Not considered,Not at all considered,Neutral,Not at all considered,4,"1. It can identify the most risky files that can be defective in future. 2. It can automatically diagnose the risky files.It creates a separate collection of risky files so in case of any defect ,firstly they can look up those files.","Logs of Data-Informed Quality Management should be properly analyzed and if there is logs which are not relevant that must be removed from the Data-Informed Quality Management, so that in future we will get more clear information. suppose file- 'A'  is in Data-Informed Quality Management is risky ,but after analyzing it shows that file A is not risky ,so we must remove this info from Data-Informed Quality Management.","While if any defect found ,we will first look those risky files and try to use Data-Informed Quality Management so that files were automatically diagnosed ,this will reduce human effort and level of quality work will increase.","If the risky files don't have any defects then it will be difficult to find the bug ,in this case additional time and human effort will be required.",Low,High,High,High,it strongly tells the no. of junior developers required to get engage in this file .weakness - reviewer is very less.,Extremely high,High,Moderate,Moderate,strength - it describe the involvement of each attribute more clearly .weakness - having 14 developers increases the risk level to 63%.,Low,Low,Low,Extremely low,strength - it clearly provides the range of involvement of developers for a file. weakness - No. of developers suggested is very less and may even not solve the any defect if found.,High,High,High,Moderate,"strength- it clearly mentions the general characteristics of defective files. Weakness - compared to junior developer and LOC, no. of reviewer and test coverage is very less.",Low,Low,Extremely low,Extremely low,"strengths - it clearly mentions that how many developers we need to identify defect for a certain no. of line of code. weakness - if the code is so simple and just require a normal check ,then according to it , we will require more no. of developers to check the code, though the employees are limited. ",Moderate,Moderate,Moderate,Low,"strength - doesn't find any. weakness - as the graph line raises ,it shows the defect prone % increases when no. of employees increases ,which is totally wrong.",3rd,2nd,2nd,4th,2nd,2nd,"step 3 plot 4,it clearly mentions all.",-
2019/09/18 12:11:22 pm GMT+10,A3CBOZUTFR0NR7,managers,6,India,English,No,21-50 people,Agree,Neutral,Agree,Neutral,my company have a well professional quailty controle team,Neutral,Agree,Disagree,Neutral,My quality controle team identify defects,Disagree,Neutral,Agree,Agree,I am guiding my team for quality controle,Neutral,Agree,Disagree,Neutral,My company has a laser guided tool for quality controle of the product,Not useful,Useful,Neutral,Useful,Neutral,Useful,Not useful,Neutral,Important,Not important,Neutral,Important,Not important,Important,Considered,Not considered,Neutral,Considered,Neutral,Not considered,Considered,4,This is the very good for any company to use this type of quality controle system for any company,"Well, I have hi tech equipmet for this prosess ","The positive side of this type of data, we consider and evaluate any product","there is the small negative imapct on there, just like some time delyed",High,Moderate,High,Low,the plot 1 is give some negative impact,High,Low,Moderate,High,this prosess is exicuted very well in the prosess,Moderate,High,Moderate,Low,I cant't be able to explain this,High,Low,Moderate,High,This was the good approch for any member to exicuteing there,High,Low,Moderate,High,I have naver used this type of quality control for my company,Low,High,High,Moderate,Junior development shold be take some effort for quality controle,2nd,4th,5th,3rd,4th,6th,I have the third party data to use this,thanks
2019/09/18 12:14:52 pm GMT+10,A3LE1BIVORW3VR,System Administrator Manager,6,United States,"Phyton, Swift, C++, SQL, and Java",RIPS,1-10 people,Strongly agree,Agree,Agree,Neutral,Depending on the urgent or type of task I would update the development policy  by using Trello. I communicate this changes either in person or via Basecamp,Strongly agree,Strongly agree,Strongly agree,Strongly agree,"I use Trello to diagnose data and performance of my team (developers and other engineers). Depending on the data quality I reassign, extend or expiry activities. ",Strongly agree,Strongly agree,Strongly agree,Agree,Fixing a defect sometimes implicates to reassign the current task to another member and this changes are made via Slack,Strongly agree,Strongly agree,Strongly agree,Agree,I use Trello to develop quality improvement plans to see the current performance of every team member and coach the ones that are not having a good performance.,Extremely useful,Extremely useful,Useful,Extremely useful,Neutral,Useful,Extremely useful,Extremely important,Important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Neutral,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Considered,5,It's very helpful because I can reorganize the current problems and obtain quality data to advanced in the creation of new projects ,Challenges of improving current products and manage those Key Factors for Driving Success. Gaining experience after data review either for good or for bad. ata and the agility to optimize methods to achieve our company's goals,It's very helpful because that means we are in the right direction and more challenges can be taken in order to compete with competitors to develop new products,It would be bad because it would take some time to coach some team members when they were not doing the right job but we always try to learn from negative impact situations. ,Extremely high,High,Extremely high,Extremely high,"
Strength would be the risk of get some important data. Risk score of each factor, support conditions (more than and less than) and contradict conditions. High possibility of errors are detected here and this would be the weaknesses. All of this would let us know that junior developers are not that good but the good thing would be to improve their performance from bad experiences. ",High,High,Extremely high,Extremely high,"Risk score of each factor, support conditions (equal to) and contradict conditions. There is 50% of chances of weaknesses but the same for success and the strength would be to get a better comprehension and useful of current data. There is a 50% of chances that junior developers could have a good performance but it's the same 50% that they won't. ",Extremely high,High,High,Extremely high,"Support conditions (more than, less than, equal to, and AND) and counterfactual conditions (more than, less than, equal to, and AND).  There is no weaknesses because the data quality that we could obtain is high. ",Extremely high,High,Extremely high,Extremely high,The good thing here is that we can know how many developers did a bad job and the bad thing is that this whole process could delay our current project goals. ,Extremely high,High,High,Extremely high,The strength here is to know how many of those 70% of jr developers are currently working and the bad thing is that there is a risk to get defects in the current project. ,Extremely high,Extremely high,Extremely high,Extremely high,The strength here is that we can increase the data of what jr developers are doing for bad or good. The bad thing is that this numbers could be showing negative results of performance. ,2nd,4th,5th,3rd,6th,1st,The Plot 6 lets me know how my team is doing and what I should expect of defects and the good thing is that I could work with this information and perform better. ,Thank you 
2019/09/18 12:15:56 pm GMT+10,A3C5V0SNXXS5E7,Software Developer,2,India,"HTML,JAVA,C,C++",Gamma,11-20 people,Agree,Agree,Strongly agree,Neutral,"

It  is found when the application does not conform to the requirement specification.It can also be found when the client or user is testing",Agree,Strongly agree,Agree,Strongly agree,I  spend half their time with bug diagnosis. I spend about as much time trying to reproduce an error from a bug report as patching the error. Most respondents did not write the software they are debugging,Strongly agree,Agree,Strongly agree,Agree,"  I can make an error while developing or testing the system that can lead to some defects in the software or system. When a defected code is executed, the system may experience a failure",Agree,Agree,Strongly agree,Disagree,Implement quality controls from the beginning and  Take the attitude of creating products not projects.These are my improvement plans,Useful,Extremely useful,Neutral,Not useful,Neutral,Useful,Extremely useful,Neutral,Important,Neutral,Neutral,Important,Neutral,Important,Neutral,Considered,Neutral,Neutral,Considered,Neutral,Considered,5,Information needs to be of high quality to be useful and accurate.,To prevent the duplicate records in the organization,"The timeliness,accuracy, completeness, consistency, uniqueness.",none,High,Extremely high,High,Extremely high,developers files 63% risk of having defect and reviews files 2% risk of having defects.,High,Extremely high,High,High,developers files 49% risk of having defect and reviews files 8% risk of having defects.,High,Extremely high,High,High,more than support conditions in the plot,High,Moderate,High,Moderate,High level of developer and low level of reviewers,High,Moderate,Moderate,High,more than 2% junior developer used by the program,Moderate,Extremely high,High,High,studied the factor,5th,4th,6th,1st,2nd,3rd,To prevent duplicate files,very nice
2019/09/18 12:49:07 pm GMT+10,A2BQ3PBAZ99AS2,Engineers,8,India,English,Lint,21-50 people,Agree,Neutral,Disagree,Neutral,"Defect based technique can be used at any level of testing, but it is best suited in Systems Testing.",Agree,Neutral,Agree,Disagree,Defect Prevention is much more efficient and effective in reducing the number of defects and also is very cost effective ,Disagree,Neutral,Agree,Neutral,"as the numbers of defects get increased and communication is performed verbally, the situation will soon be very worst",Disagree,Agree,Neutral,Agree,Defect life cycle starts from the stage when the defect is found or raised by the testing team and ends when a defect is closed ,Not useful,Neutral,Useful,Neutral,Useful,Neutral,Not useful,Important,Neutral,Not important,Neutral,Important,Important,Neutral,Not considered,Neutral,Considered,Considered,Neutral,Not considered,Neutral,4,Identify the critical risks in the system which will impact more if occurred during testing or in the later stage.,If the developer finds some issues then it is not called as a defect as these issues are identified before the meeting of the milestone deadline,Identify defects before they become a major problem to the system.,"Once the testing team assigns the defect to the development team,",Low,Moderate,High,Moderate,Even these minor defects give an opportunity to learn how to improve the process and prevent the occurrences of any defect which may impact system failure in the future,Low,Moderate,High,Moderate,Need to strengthen and everyone in the project should be serious about the process and contribute wherever necessary.,Moderate,High,Moderate,High,"Implementation of techniques, methodology and standard processes to reduce the risk of defects.
",Low,Moderate,High,Moderate,Establishment of milestones where deliverables will be considered complete and ready for further development work.,High,Low,High,High,Identification and analysis of the process in which a defect originated to identify ways to improve the process to prevent future occurrences of similar defects,Low,Moderate,High,Moderate,This also includes notification back to the tester to ensure that the resolution is verified,3rd,5th,4th,6th,1st,2nd,Errors in a deliverable are not considered defects until after the deliverable is baselined,Thanks
2019/09/18 12:50:30 pm GMT+10,ABKFR0Y6P7NKM,Software manager,6,India,"C, C++, COBOL, Java, FORTRAN, Ada, and Pascal.",Clang,21-50 people,Agree,Strongly agree,Neutral,Disagree,"Test design techniques include Control flow testing, Data flow testing, Branch testing, Path testing.",Strongly agree,Agree,Neutral,Strongly disagree,"A mistake in coding is called Error, error found by tester is called Defect, defect accepted by development team then it is called Bug, build does not meet the requirements then it Is Failure.‚Äù",Disagree,Strongly agree,Agree,Strongly disagree,"Instead, if the purpose of tracking defects is to look for patterns in software development, including requirements definition, design and coding, where problems are found on a regular basis, this may provide information around aspects that need improvement in the organization.",Disagree,Neutral,Strongly disagree,Agree,"Inputs, Processes and Outputs/Outcomes Process mapping is a tool commonly used by an organization to better understand the health care processes within its practice system. This tool gained popularity in engineering before being adapted by health care.",Extremely useful,Neutral,Useful,Extremely useful,Neutral,Extremely useful,Not useful,Neutral,Important,Not important,Extremely important,Neutral,Extremely important,Not important,Not at all considered,Neutral,Not considered,Neutral,Considered,Neutral,Extremely considered,5,"There is no dearth of frameworks, toolkits and methodologies for quality management and continuous improvement. For example, a methodology like DMAIC (Define, Measure, Analyze, Improve, Control) provides a structured set of methods for continuous improvement along with a set of problem-solving tools and techniques for each stage in the methodology. DMAIC provides an opportunity to assess the current state using quantitative methods and prioritize problems/ opportunities for which solutions have to be implemented.

Metrics to qualify the current state and for measuring effectiveness of the solutions implemented are typically tagged to business objectives which ensures that employees understand the alignment between improvement initiatives and the potential impact of outcomes on business objectives.","Establish a Data Capture Approach for Lead Generation.
Be Aware of How the Sales Team Enters Data.
Stop CRM Sync Fails.
Prevent and Fix Duplicate Records.
Normalize Your Data.","One of the crucial rules of using data for business purposes is as simple as this: the quality of your decisions strongly depends on the quality of your data. However, simply knowing it isn‚Äôt extremely helpful. To get tangible results, you should measure the quality of your data and act on these measurements to improve it. Here, we throw some light on complicated data quality issues and share tips on how to excel in resolving them.

Short summary:

Attributes, measures, metrics
Problems that low-quality data causes
Best practices of data quality management
Data quality management in detail
Data quality tools","There‚Äôs more than just a monetary cost.  Poor data quality is an expensive problem that damages reputation. According to the Gartner report, Measuring the Business Value of Data Quality, organizations ‚Äúmake (often erroneous) assumptions about the state of their data and continue to experience inefficiencies, excessive costs, compliance risks and customer satisfaction issues as a result. In effect, data quality in their business goes unmanaged.‚Äù",High,Extremely high,Moderate,Low,"quality planning, quality assurance (defect prevention), quality control ( which includes product inspection and other is a strength and it needs more plans and helpful requirements is weakness.",Extremely low,Low,Moderate,Extremely high,"Commitment by senior management and all employees.
Meeting customer requirements is strength and weakness is reviewers of files and employee feedbacks.",Extremely high,High,Extremely high,Extremely low," ""Fit for purpose"" (the product should be suitable for the intended purpose); and ""right first time"" (mistakes should be eliminated) is strength and weakness is should maintain low risk of work and potentially rules and conditions to developers.",Extremely low,Moderate,Low,High,Number of developers can involve more is a strength and weakness of the plot is more junior developers cannot have level of knowledge.,Extremely low,High,Moderate,Extremely high,It have more files and easily use to modify is strength and there may be more risk of decision tree panel is weakness.,High,Low,Extremely high,Moderate,"The relationship between the quality workers and development is strength and weakness is Leadership, Involvement of people, Process approach. ...",4th,5th,3rd,4th,5th,1st,"Identify any underlying issues. Before you start to put the plan together, make sure you are fully aware of any issues which may be behind poor performance.
Involve the employee.
Set clear objectives.
Agree training and support.
Review progress regularly.",Thanks for providing this opportunity to sharing my thoughts.
2019/09/18 1:00:41 pm GMT+10,A2MDORDGPI3WKR,Engineers,3,India,c,"Coverity , Cppcheck",21-50 people,Agree,Strongly agree,Agree,Strongly agree,System testing and performance testing ,Strongly agree,Agree,Strongly agree,Strongly agree,"heart defects,such as missing or misshaped values.abnormal limbs ,such as a clubfoot",Agree,Strongly agree,Agree,Strongly agree,major defects are those which could adversely affect the function performance and appearance of the product,Agree,Strongly agree,Agree,Strongly agree,efficiency of organization and results of  care ,Useful,Neutral,Not useful,Neutral,Useful,Extremely useful,Useful,Important,Neutral,Extremely important,Important,Neutral,Important,Extremely important,Considered,Neutral,Extremely considered,Considered,Neutral,Considered,Extremely considered,5,sharing the problem and solution in group efficient and encourage harmonization between laboratories   ,important QI and QA in medical education then the role of the ISO 9001-2000 stranded for impel qi/qa is any type of organization ,"effect knowledge management ensures that employees obtain timely reliable,consistent ,  accurate and necessary data and information as they need to do their job effective and efficiently in the firm    ",process control focuses on the process company while acceptance sampling  helps create an inspection plan,High,Moderate,High,Extremely high,A PLOT POINT OF TURNING POINT OF YOUR PATRONIZED BY A SHIFT IN THE PLOT  ,High,Extremely high,High,Moderate,Dis organized ,High,Moderate,Low,Moderate,if variable y also gets bigger the slope is positive but y gets smaller the slope is negative strength  ,High,Moderate,Low,Moderate,A poorly formulated thesis ,Moderate,High,Moderate,High,operating research analysis's ,Moderate,High,Low,High,i focus too mush on the details ,4th,5th,2nd,3rd,4th,5th,"process can be characteristic that can be measured, analysed , improve and controlled   ",very interesting 
2019/09/18 1:02:47 pm GMT+10,A12W7ZB2DLBBY5,Engineers,12,India ,"Java, J2se, C, C++",Runtime errors ,21-50 people,Agree,Agree,Strongly agree,Disagree,Making more sensible steps to detect errors as well as corrections. ,Strongly agree,Strongly agree,Strongly agree,Neutral,We making a hard working teams to make eaay trouble shooting ,Strongly agree,Strongly agree,Strongly agree,Neutral,Technically identified tool's ,Strongly agree,Strongly agree,Strongly agree,Neutral,In the field of software quality management we are providing more effective trainings to our teams to achieve the targets and keep quality. ,Useful,Extremely useful,Extremely useful,Useful,Useful,Extremely useful,Useful,Important,Important,Important,Important,Important,Important,Extremely important,Extremely considered,Considered,Considered,Considered,Considered,Extremely considered,Extremely considered,5,Arrangement of qualified teams are always keeps quality. ,To be trained well for the entire team members ,Confidential ,Time consuming for better result is the main factor. ,High,Extremely high,Extremely high,Extremely high,Implies more stress free areas,Extremely high,Extremely high,Extremely high,Extremely high,Making more aggressive for complicated areas ,Extremely high,High,High,High,Architectural and structural abilities ,Extremely high,Extremely high,Extremely high,Extremely high,Making more sensible insights ,Extremely high,Extremely high,Extremely high,Extremely high,Peaceful atmosphere ,High,High,High,Extremely high,Company's confidential parts,5th,6th,4th,6th,4th,6th,Selecting highly skilled employees. ,Very good survey. 
2019/09/18 1:04:42 pm GMT+10,A2CQP9DZSDUC5V,Data Analyst,18,United States,English,"Microsoft SQL Server, Talend ETL, Spotfire",11-20 people,Strongly agree,Agree,Agree,Agree,"Having thorough test plans and use cases for all possible scenarios, checking all output for defects",Strongly agree,Agree,Strongly agree,Agree,Debugging and using examples that do not follow the standard process,Strongly agree,Agree,Strongly agree,Agree,Track down where the defect is and tweak until it is corrected,Agree,Agree,Strongly agree,Agree,Document all roadblocks and defects so that the same issue does not happen again.,Extremely useful,Useful,Extremely useful,Useful,Not useful,Useful,Extremely useful,Important,Extremely important,Important,Neutral,Not important,Important,Extremely important,Considered,Considered,Extremely considered,Neutral,Considered,Considered,Considered,4,Helpful in finding defects,I can't think of any,Less time spent on troubleshooting and finding defects,Training and learning Data-Informed Quality Management,High,High,Moderate,Moderate,"If there are more than 3 junior developers the risk of having a defect increases 4%, but if you have more than one reviewer you can decrease the risk by 8%",Low,High,Low,Low,"Having 14 junior developers provides an increased risk of defect of 63%, while having 4 reviewers decreases the risk of defect by 2%",Low,Moderate,Low,Low,,High,High,High,High,The number of junior developers is one of your main factors that causes risk of defect,High,High,Moderate,High,More than 2 developers and 418 lines of codes increases the risk of defect by 70%,High,High,Moderate,High,,3rd,5th,6th,1st,4th,2nd,I think a bar chart or line graph is the most helpful visual for quality improvement,A2CQP9DZSDUC5V
2019/09/18 1:27:27 pm GMT+10,A2AVEDMU2IZ47L,MANAGERS,5,INDIA,TAMIL,Finding Potential Bugs,>100 people,Agree,Strongly agree,Strongly agree,Agree,Identify and prioritize the requirements.Identify and collect all the defects.Brainstorm on the defect.Link the defect to the requirement.This is my identify defects.I am very important and time consuming to identify defects.,Agree,Strongly agree,Strongly agree,Agree,I am is most important to Being in practice for diagnose defects.Newborn screening or prenatal testing is the only way to detect and diagnose problems,Strongly agree,Agree,Strongly agree,Agree,I am always important to fix defects to being use in practice and time consuming.,Agree,Agree,Strongly agree,Agree,".I am always improve my plans and develop my quality .They includesteps of identify, analyze, develop, and test/implement.",Useful,Extremely useful,Useful,Extremely useful,Extremely useful,Useful,Extremely useful,Important,Important,Extremely important,Important,Important,Extremely important,Extremely important,Considered,Considered,Extremely considered,Considered,Extremely considered,Extremely considered,Considered,4,"your decisions should be grounded in reality and facts as much as possible and, that can have long term downstream impact on the quality of the product you build. Data informed decision making: All our key metrics are up.That doesn't seem like a good experience if users are bouncing.",Establish a Data Capture Approach for Lead Generation. Be Aware of How the Sales Team Enters Data. Stop CRM Sync Fails.Prevent and Fix Duplicate Records.Normalize Your Data.I use that all points for my improvement of data-informed quality management.,"Customer focus.Leadership,Engagement of people,Process approach,
Evidence-based decision making,Relationship management.That all the skills i follow for my positive impact of data-informed quality management on the current practices of my organizations",some time have some are the negative impact like catch the wrong data issues and miss the time management.,High,Extremely high,High,High,Always my strength is team work. The plot one have a more risk so i collect the more junior developers for improving my plot.,High,Extremely high,High,Extremely high,I am manage my time .This strength is very useful to solve the plot.comparing plot one i have only some junior developer to develop to plot 2.,High,Extremely high,High,High,"Some times i have take some risks for the plot.This is my strength for improving the plot.So, i complete the plot 3 i need more junior developers.",High,Extremely high,High,Extremely high,Me an my all junior developers are do hard work for improving the plot 4.This is very useful to predicting risk of the plot,High,Extremely high,High,High,I use some knowledge for improving plot 5.,High,Extremely high,High,Extremely high,improve the relation between me and my team work student .That strength is use to more improve to the plot.,5th,4th,6th,5th,6th,5th,Compare the lists against one another. Consider any surprises or mismatches. Ask the opinions of friends or family. Seek professional assistance.,VERY NICE AND GOOD SURVEY.
2019/09/18 1:59:10 pm GMT+10,A2VR9O234UCT9T,developer,20,USA,"Python, Java, C, JavaScript",No,1-10 people,Strongly agree,Strongly agree,Strongly agree,Agree,"Different levels of testing: unit, system, integration, regression. Creating tests as the software is developed. Automated and manual testing.",Strongly agree,Strongly agree,Strongly agree,Strongly agree,System and unit testing to determine where the defect is introduced.,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Stepping through the code to identify where the defect occurs. Analyse the algorithm to determine what is causing the defect. If the algorithm is implemented incorrectly fix the problem. If the algorithm is flawed develop a new algorithm.,Strongly agree,Agree,Strongly agree,Strongly agree,"Identify why a defect slipped through. For example, if it is in the algorithm include algorithm review in the plans. Likewise, if it is bad programming make sure code walk-troughs are being implemented or how they need to be modified to catch similar errors.",Useful,Extremely useful,Neutral,Useful,Neutral,Useful,Useful,Important,Important,Neutral,Neutral,Neutral,Extremely important,Extremely important,Extremely considered,Considered,Neutral,Neutral,Considered,Extremely considered,Extremely considered,4,It will make the process more efficient and less time consuming. It will produce a better product.More time will be focused on critical areas. Less time will be wasted on areas without defects. Defects are more likely to be found. Defects will be found quicker.,Eliminating wasted time. Eliminated missed allowing defects to propagate or be caught later.,A more robust process. A more streamlined and stable process. Better results in less time. Greater efficiency.,Some extra time spent improving the process. Needing to implement the process including training. Employee resistance to adoption.,High,High,Moderate,High,The plot is clear enough without the description. The labels are not in the usual format.,Moderate,Low,Moderate,Moderate,"It is hard to understand without the description. However, once one gains experience the plots will make more sense and be useful for quick comprehension.",High,High,Moderate,High,The plot is very simple to understand. There is no hint of what could be done to improve things.,High,Extremely high,High,Extremely high,It is easy to read and understand.,Moderate,Low,Moderate,Low,"This gives a lot of information, but will take a lot of effort to understand.",High,High,High,High,You can see the relation between junior developers and defects clearly.,1st,5th,4th,2nd,6th,3rd,I want to see the effect of each item on the whole. I also want to see the plot of the changes.,This was actually quite interesting. But some of the graphs were kind of small to see.
2019/09/18 2:07:03 pm GMT+10,A4T7PYGN1BE2P,project manager,6,india,"php, python , javascript",NA,21-50 people,Strongly agree,Agree,Neutral,Strongly disagree,Mostly we do manual testing and run it thorugh various scenarios. Also analyse the codes,Strongly agree,Agree,Agree,Strongly disagree,functional testing helps us to find defects.,Strongly agree,Strongly agree,Agree,Disagree,code amendments and fixing,Agree,Agree,Neutral,Disagree,QA document helps to track the frequent occurance of bugs,Extremely useful,Useful,Useful,Neutral,Neutral,Useful,Extremely useful,Extremely important,Extremely important,Neutral,Important,Important,Important,Extremely important,Extremely considered,Extremely considered,Considered,Considered,Considered,Considered,Extremely considered,4,improves the quality of software ad reduces the cost  and time.,i think it is already good.,it well reduced the time for QA.,nothing,Extremely high,Moderate,High,High,it helps to allocate the correct resources.,Moderate,Moderate,Moderate,Moderate,i is not explaining things well.,High,High,Extremely high,High,it helps the team allocation and raining modules,Extremely high,High,Moderate,High,,Moderate,Moderate,Moderate,Moderate,,Extremely high,High,High,High,,4th,5th,3rd,1st,6th,2nd,,
2019/09/18 2:33:02 pm GMT+10,A726VAH3Z12JD,consultant,7,India,C,Python,51-100 people,Agree,Strongly agree,Disagree,Neutral,There is an Incident management team which takes the process of business as usual work and monitor the full daily process if there is any deviation they found in process than that need to be fixed thru defect. Defects are stored in a tool called Spira which maintains and track the defect from opening till closing of defect.,Strongly agree,Neutral,Agree,Disagree,We used debug tools which is present in IDE other than that we used debug tool like SIMMON which helps to debug the code and get the fix location where the program is abended.,Agree,Strongly agree,Neutral,Disagree,There are certain test environment which is replica of production environment and can be used for testing purpose. So the fix which will provide in production environment is first being tested in test environment and if the fix is working then after sharing results and fix details with high levels managers and implement this in live environment thru concern team.,Strongly agree,Agree,Neutral,Disagree,We look up the trend and analysis on which basis the defect is logged and then see the feasibility if there could be any automation happen so that there is no manual intervention required. If the automation approach is successful than on that basis we build and SOP and quality improvement plan documents ,Useful,Useful,Neutral,Neutral,Useful,Extremely useful,Extremely useful,Important,Important,Neutral,Neutral,Extremely important,Extremely important,Important,Neutral,Considered,Neutral,Neutral,Considered,Considered,Considered,4,It maintains the trend and analysis of defects,SOP documents are very useful for the organization,It reduces the mitigation which cause the defect and helps in smooth en the process,The risk of data leaks is to be taken care by the organization and should be alert of that. This increases the expenditure of organization.,Moderate,Low,High,Extremely high,Strength - It is visualization representation so it is easy to understand by the reviewers and wheres in terms of weakness it could be more analysis on basis of more fields and in the graph it make more understanding and readable to the users,High,Low,Extremely high,Moderate,Strength - It is well visualization representation and there are many fields in that so it is easy to understand by the reviewers and wheres in terms of weakness legend could be mentioned in that,Moderate,Low,High,Extremely high,Strength It could be technical well represented and could be understand by technical team and in terms of weakness -There is a scope of more detailed analysis so that it can be understand by the non technical  person as well,Extremely high,Low,Moderate,High,"Strength - Well visualized, weakness- Legend could be added",Extremely high,Low,Moderate,High,"Strength- Well technical and easy to understand
Weakness- Comprehension is less",Moderate,High,Low,Moderate,"Strength - Description is well provided and can be understand 
Weakness - On more field the graphs can be plot",3rd,1st,6th,4th,5th,2nd,My ideal is close to plot 2 and add more details like legend details,Interesting technology related survey
2019/09/18 2:39:41 pm GMT+10,A1RDRK3QTM7U96,IT Manager,14,USA,"Java, C+",No,11-20 people,Strongly agree,Agree,Neutral,Neutral,Testing code and presenting to a testing team,Agree,Agree,Strongly agree,Agree,Run scrubbing software ,Agree,Agree,Agree,Neutral,Adjust code and retest,Strongly agree,Strongly agree,Neutral,Disagree,Seeinbg if mistakes are recurring and figuring out methods to fix,Useful,Extremely useful,Useful,Useful,Useful,Neutral,Extremely useful,Extremely important,Important,Important,Extremely important,Extremely important,Neutral,Important,Considered,Considered,Extremely considered,Extremely considered,Not considered,Not considered,Considered,4,This can help identify problems quickly and prevent future ones,Ability to adapt to future problems that have not been encountered before,It has allowed us to streamline the process from coding to implementation,Sometimes we get too reliant on the automated processes and other things slip through which takes longer,High,Moderate,High,High,Easy to process but does not have a lot of data at hand,Moderate,Moderate,High,Moderate,Takes a bit to figure out what is going on,Extremely high,High,High,High,Clean and easy but no visualization to drive home the point,Moderate,High,High,High,Simple and to the point but lacks information,Moderate,Moderate,High,High,Too convoluted and hard to follow but you can follow the line for connected info,High,Moderate,Moderate,Moderate,Easy to visualize but hard to process the info,1st,3rd,2nd,4th,5th,6th,Easy to process and quick to review,
2019/09/18 2:43:35 pm GMT+10,A18LFH7XW61JO9,Software Developer,10,India,Python & Java,FindBugs,21-50 people,Strongly agree,Strongly agree,Agree,Disagree,"We are using following tools and techniques to identify defects.
Backlog software for bug tracking and project management.
Centralized repository for tracking defects across projects
Management reporting, like the number of open defects grouped by various criteria such as open defects by project, severity, and priority
",Strongly agree,Strongly agree,Agree,Strongly disagree,We are also using Zoho Bugtracker. Most of the time we use Dynamic techniques: Testing in which system components are physically executed to identify defects.,Strongly agree,Strongly agree,Agree,Disagree,"After testing, it is the developer's responsibility of fix defects. The standard procedure is as follows.
Identification - discovery of a defect
Categorization 
Prioritization based on the severity of impact on the user
Assignment to developer
developer fixes (resolves) the defect 
software testing team or customer typically verifies that the fix actually resolved the defect
Management reports",Strongly agree,Strongly agree,Disagree,Strongly disagree,"For Quality improvement, we are using,
Complete documentation
100% understanding of requirements
",Extremely useful,Extremely useful,Useful,Useful,Not useful,Useful,Useful,Extremely important,Important,Extremely important,Important,Not important,Extremely important,Important,Extremely considered,Extremely considered,Extremely considered,Considered,Not considered,Extremely considered,Extremely considered,4,"Very detailed and substantive process
automatic identification the most risky is a big plus
Defect explainers is a nice addition","Since the process is very substantive and detailed, it does not leave any room for improvement. But I feel implementation of Data-Informed Quality Management can be a challenging task and it can prove to be time-consuming.",Management can provide suggestions to improve the software quality and to improve the process and policy. ,I think negative impacts of Data-Informed Quality Management on the current practices of our organisation are minimal. Negative impacts could be extra burden on developer and testers. It will increase the workload of developers if management changes policy etc.,High,High,Extremely high,Extremely high,Easy to understand and use,High,Extremely high,High,Extremely high,Better details and easy to comprehend ,Moderate,High,Moderate,High,Detailed but need time to grasp,Extremely high,High,High,Extremely high,Very detailed and easy to understand. Provides a nice view.,High,High,High,Moderate,Easy to comprehend but need more understanding and effort,Moderate,Low,Moderate,Moderate,Low on insightful and comprehension,2nd,4th,6th,1st,3rd,5th,I like plot 1 and plot 4 as it is easy to comprehend and provide nice visuals. ,Nice survey. Thanks for the opportunity. Please feel free to contact.
2019/09/18 3:00:37 pm GMT+10,ADITFV2RDLVZJ,Programmer Analyst,6,INDIA,JAVA,NO,11-20 people,Agree,Agree,Agree,Neutral,The debug feature provided by eclipse,Agree,Agree,Agree,Neutral,checking logs help,Strongly agree,Agree,Agree,Agree,unit testing helps,Agree,Neutral,Strongly agree,Neutral,code review is done and some best practices but a hardcore approach to this is missing in IT consultancy services according to me.,Extremely useful,Extremely useful,Useful,Useful,Neutral,Useful,Useful,Extremely important,Important,Important,Neutral,Important,Important,Important,Extremely considered,Extremely considered,Extremely considered,Considered,Neutral,Considered,Considered,5,I think Effort made while writing code such as this will help reduce the rework done afterwards.,The approach used by tool has to be well tested on different scenarios and has to be analysed of it's efficiency in real time.,As said this would help in quality code and future rework and analysis would be reduced drastically.,The tool should be tested for efficiency or else the use might prove otherwise.,High,Moderate,High,High,yes it is effective,High,Moderate,High,High, it is effective,High,High,High,High,this is more effective in providing more details,High,High,High,High,yes it is effective,High,High,High,High,yes it is effective,High,High,High,High,hard to understand,5th,5th,6th,5th,5th,4th,third is most preferred,More work is needed in this area : good to see a approach towards it
2019/09/18 3:10:53 pm GMT+10,ABJV9Z2C67GJA,managers,17,India,JAVA,Veracode,21-50 people,Agree,Agree,Strongly agree,Disagree,Quickly identify and remediate application security flaws at scale and efficiency.,Strongly agree,Agree,Strongly agree,Disagree,Multi-vector diagnostic technology,Strongly agree,Strongly agree,Strongly agree,Neutral,Plan that includes step-by-step guidance for finding and fixing flaws.,Strongly agree,Agree,Strongly agree,Disagree,Develop Goals and Action Plan. Establish improvement goals. Identify possible strategies.,Useful,Neutral,Extremely useful,Useful,Useful,Extremely useful,Extremely useful,Important,Important,Extremely important,Extremely important,Important,Extremely important,Extremely important,Considered,Extremely considered,Considered,Considered,Considered,Extremely considered,Extremely considered,4,Increased customer satisfaction,Less time spent reconciling data,Reduced costs,Poor data quality prevents the analysis of data for decisions which are critical for business,Moderate,High,High,Moderate,Strengths: Reduced costs. Weaknesses:Junior Developer ,Moderate,High,High,High,Strengths: Increased Production. Weaknesses:Junior Developer defects,Moderate,High,High,High,Strengths: Clean. Weaknesses:Increase risks,Moderate,High,High,High,Strengths: Relationship with Junior Developer. Weaknesses:Risk factor,High,High,Moderate,High,Strengths: Relationship with Junior Developer. Weaknesses:Risk factor,Moderate,High,High,Moderate,Strengths: Studied factor. Weaknesses:Risk factor,3rd,2nd,5th,4th,6th,5th,Increased productivity and quality of delivery.,
2019/09/18 3:13:08 pm GMT+10,A23C0K84LJ5ZV3,engineer,10,India,Java,Lint,>100 people,Strongly agree,Agree,Agree,Neutral,working with it.,Strongly agree,Agree,Neutral,Neutral,like to work with it.,Strongly agree,Agree,Agree,Neutral,hard work.,Strongly agree,Strongly agree,Agree,Agree,support.,Useful,Neutral,Useful,Useful,Useful,Useful,Extremely useful,Important,Important,Important,Extremely important,Extremely important,Neutral,Important,Considered,Neutral,Considered,Considered,Neutral,Considered,Considered,5,makes work more efficient.,working with it.,saves time.,more machine related.,High,Moderate,High,High,insightfulness is high and comprehension is low.,High,Low,Moderate,Low,Insightfulness is high and usefulness and comprehension is low.,Moderate,High,Low,Low,Comprehension is high and usefulness is low.,Moderate,Moderate,Moderate,Moderate,this is average.,Moderate,High,Moderate,Moderate,Comprehension is high and the rest is average.,High,High,Moderate,Low,Insightfulness and comprehension is high and usefulness is low.,1st,5th,3rd,4th,2nd,6th,Plot 1 is the most preferred one.,good.
2019/09/18 3:19:38 pm GMT+10,A2K0ZIL8MS0N3E,engineer,11,India,Java,No,>100 people,Strongly agree,Agree,Agree,Agree,time,Agree,Agree,Strongly agree,Strongly agree,working,Agree,Neutral,Neutral,Strongly agree,use,Agree,Agree,Agree,Agree,hard work,Useful,Useful,Extremely useful,Useful,Useful,Extremely useful,Useful,Important,Important,Extremely important,Important,Important,Extremely important,Neutral,Considered,Considered,Neutral,Neutral,Considered,Extremely considered,Neutral,5,time saving,usefulness,work made easy,no,Extremely high,High,Extremely high,Extremely high,Insightfulness is high,Low,Low,Moderate,Low,It is needy,High,Low,High,Moderate,average,Moderate,High,Low,Moderate,mixed,Moderate,High,Moderate,High,,Low,High,Moderate,Moderate,comprehension is high,1st,5th,3rd,6th,2nd,4th,Plot 1,nice.
2019/09/18 3:53:00 pm GMT+10,A7J4Y6FOPZ8YV,Software Engineer,13,Singapore,Java & Python,"Codescene, ",11-20 people,Strongly agree,Strongly agree,Neutral,Disagree,The flowchart solves the issues effectively and well prioritized ,Strongly agree,Strongly agree,Neutral,Strongly disagree,"Tester's mostly diagnose defect and if small defect he can patch it, if it's a major defect it will directed to developer again",Strongly agree,Strongly agree,Neutral,Strongly disagree,"Tester's mostly diagnose defect and if small defect he can patch it, if it's a major defect it will directed to developer will revise the code and fix the code.",Strongly agree,Agree,Agree,Strongly disagree,Needed to use Innovative software's to red flag any poor quality code and show at which stage it was generated in the workflow.,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,4,"Can understand how the code is written, tested, executed and can save a lot time with this DIQM and mostly understand the weakest link in team and pattern of workflow.",Must be easy to use interface with good looking and interesting UI/UX,Can save so much time and resources,Company may give pink slips for unwanted and unfit employees in the job.,Extremely high,Moderate,High,Extremely high,,Extremely high,Extremely high,High,High,,Extremely high,Extremely high,Moderate,Extremely high,,Moderate,High,High,Moderate,,Extremely high,Extremely high,Extremely high,Extremely high,I like this type more with better structure and understanding.,Moderate,High,Low,Moderate,,3rd,5th,4th,2nd,6th,1st,I liked Plot 5 better and understandable.,
2019/09/18 5:11:23 pm GMT+10,A317RA15E0SZ4P,Software Architect,15,India,"RPGLE, CLLE",No,21-50 people,Strongly agree,Agree,Agree,Neutral,"Once development is completed by the developer, the developer performs unit testing of the program that was modified to ensure that the modification works as expected and that the change has not affected existing functionality adversely. Once satisfied, the code is promoted for integration testing where the QA team tests in the test environment to ensure that the program changes work well with the rest of the programs and processes in the application. Finally, a round of user acceptance testing is performed to ensure that users are familiar and happy with the modifications.  Defects are identified and fixed at each of these stages before moving on to the subsequent stage. Defects are monitored using tools like Jira or at least in an Excel spreadsheet.",Strongly agree,Strongly agree,Strongly agree,Agree,"Once a defect is identified, the program is debugged to identify where it deviates from the expected behaviour and once identified, potential fixes are discussed and the best fix is applied.",Strongly agree,Strongly agree,Neutral,Neutral,Possible fixes are discussed among the team members and stakeholders and a decision is made about which would be the best way to fix the defect. The developer who worked on the program is assigned to fix the defect and regression testing is performed to ensure that the fix hasn't broken any other functionality.,Strongly agree,Neutral,Agree,Agree,Lessons learnt from projects are documented and common mistakes are included in review checklists to ensure that they are not repeated.,Extremely useful,Extremely useful,Useful,Useful,Not at all useful,Extremely useful,Useful,Extremely important,Extremely important,Neutral,Neutral,Not at all important,Important,Important,Extremely considered,Extremely considered,Considered,Considered,Not at all considered,Extremely considered,Considered,5,"It allows the QA team who might not necessarily know the changes that have gone into each program to focus their energy on the most risky components, programs or functionalities. It also gives managers a great view of the risks involved and how it could potentially be reduced or mitigated.",Ensure that it is language independent and works on multiple operating systems. Legacy systems will obviously pose a challenge.,It can potentially reduce the time and effort spent in quality assurance and bring down the cost of quality.,Can't think of any. Maybe cause redundancies in the QA team?,High,Moderate,High,High,"Easy to comprehend, but did not give an overall risk profile.",High,Low,Moderate,High,Difficult to comprehend but gives an overall prognosis that might be useful for managers in decision making.,High,Extremely high,High,Extremely high,"Very easy to read and understand but if there are multiple parameters, it might be time consuming to arrive at a conclusion.",Low,Extremely high,Moderate,Moderate,It is a very basic plot which could even have been a table.,Moderate,Low,Moderate,Moderate,Very difficult to read especially when there are multiple parameters and the tree gets unmanageable.,Moderate,Extremely high,High,High,Good for managers to decide how to build their team so that the project is not under risk based on how risk averse they are and trade off between margins.,2nd,1st,3rd,6th,4th,5th,Can't think of much more than what is already provided.,Was insightful and the tool will be very useful once it becomes available.
2019/09/18 5:14:33 pm GMT+10,A1M6A01CROTF3K,Manager,15,India,Java,PMD,>100 people,Strongly agree,Strongly agree,Strongly agree,Agree,To identify defects I used to do Selenium,Strongly agree,Strongly agree,Strongly agree,Agree,Debugging,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Once the bug is found I will start assign the bug and will start fixing,Strongly agree,Agree,Strongly agree,Strongly agree,Once the functionality is developed will do smoke testing,Extremely useful,Useful,Extremely useful,Useful,Extremely useful,Useful,Useful,Important,Extremely important,Important,Extremely important,Important,Extremely important,Important,Neutral,Extremely considered,Extremely considered,Considered,Neutral,Extremely considered,Considered,5,We no need to spend more time to find risky files,As it is auto finding we no need to do manually,It will save time and cost,NA,Moderate,High,Extremely high,Extremely high,It will help to Junior Developer but also increase the defect,High,Extremely high,High,Extremely high,Changes of having defect is more,Moderate,High,Extremely high,Extremely high,Reversely it will decrease the defect,High,Extremely high,High,High,Score will be increase,Moderate,High,Low,Low,Defect score is high,Moderate,High,Extremely high,High,We can project the risk factor,2nd,3rd,4th,4th,6th,1st,The risk factor is less,No
2019/09/18 5:16:10 pm GMT+10,A12ASB8854TT4,Programmer,6,United States of America,Python,Pylint,11-20 people,Strongly agree,Strongly agree,Agree,Agree,We use unit testing as well as users that do QA testing for us,Strongly agree,Strongly agree,Agree,Agree,I typically just use Python's builtin debugging tools to locate issues,Strongly agree,Strongly agree,Strongly agree,Agree,"Again, I rely entirely on Python's builtins to debug my programs, including when fixing bugs.",Neutral,Disagree,Strongly agree,Agree,"I am not involved in this level of planning, though I receive the plans that others create for my projects.",Useful,Extremely useful,Useful,Not useful,Not at all useful,Useful,Useful,Important,Extremely important,Important,Not important,Not at all important,Important,Important,Extremely considered,Extremely considered,Considered,Not considered,Not at all considered,Considered,Considered,4,"It improves code quality without requiring human work hours. Because it's a machine, it is going to be more thorough than a human reviewing the code would be.",Data-informed quality management solutions can be very rigid and simplistic when compared to a manual code review done by a human.,Data-informed quality management enables additional code quality checks without requiring extra man hours or training.,The use of data-informed quality management can result in arguments between management and programmers because of misunderstandings between different issues identified by the software.,Moderate,High,Low,Moderate,It provides some useful insight but it doesn't explain its rationale (e.g. why > 1 developer is 8%),Moderate,High,Low,Moderate,"This plot made it easier to compare the different aspects that are factored into the defectiveness chance, as  compared to the first plot.",Moderate,Moderate,Low,Low,"This plot condenses the information too much and doesn't provide a visual aid to put the numbers into perspective, which I feel is a huge weakness, especially when compared to the other plot types.",High,High,Moderate,Moderate,This plot is very straightforward and provides useful information.,Extremely high,Moderate,Moderate,Moderate,"This plot is a little difficult to understand upon first viewing, but it also provides valuable information about the rating process.",Extremely high,High,High,High,"This gives the most information about the way the number of junior developers is used in the scoring algorithm, which makes it very useful information. It's also in a format that is extremely easy for the average person to comprehend.",3rd,2nd,5th,6th,4th,1st,"I prefer the plots that provide the most information, especially the ones that include information about the process itself as well, because I feel like it really helps you get a handle on the numbers being given to you.",
2019/09/18 5:46:36 pm GMT+10,A2R4WDE10RIE95,Computer Hardware Engineer,19,India,Visual Basic,No,1-10 people,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Testing the software,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Try the software with other peoples,Strongly agree,Strongly agree,Strongly agree,Neutral,Adding some tools,Strongly agree,Strongly agree,Neutral,Neutral,Using tools,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely important,Important,Important,Important,Important,Important,Important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Considered,Considered,Extremely considered,5,Customer experience,Customer satisfaction,Talk to each and every person regarding this issues,Do not consider some persons remarks,Moderate,Extremely high,Extremely high,Extremely high,,Moderate,High,High,High,,Low,Extremely high,Extremely high,Extremely high,,Low,High,High,Extremely high,,Low,Extremely high,Extremely high,Extremely high,,High,Extremely high,Extremely high,Extremely high,,5th,5th,5th,3rd,4th,4th,,
2019/09/18 6:09:17 pm GMT+10,muralireddy07@gmail.com,team lead,5,us,"c,php,sql,java",no,1-10 people,Agree,Disagree,Neutral,Disagree,the above mention process is good and it will be apply with good techniques,Agree,Disagree,Neutral,Agree,the diagnosis is also a very important techniques,Disagree,Agree,Neutral,Disagree,the defects may be vary from tool to tool,Neutral,Disagree,Neutral,Agree,the techniques may include depends on the programming language,Neutral,Useful,Not useful,Extremely useful,Neutral,Not useful,Useful,Neutral,Extremely important,Important,Neutral,Not at all important,Not important,Neutral,Neutral,Considered,Not considered,Considered,Extremely considered,Not considered,Neutral,4,"it improves the software quality,it supports decision making also",these process is very useful for management,it can document the past mistakes and decreases them,these had some negative impact because of high risk files,Low,Moderate,Extremely high,High,these plot decreases the 8% of high risk of having defects,High,Moderate,Extremely high,Low,these plot decreases the 2% of high risk of having defects,Low,Moderate,Extremely high,High,these plot decreases the equal% of high risk of having defects,Extremely low,Moderate,High,Low,the number of junior developers is most important ,Low,High,Moderate,Extremely high,files having more than  2 junior developers,Extremely high,Moderate,Low,High,the relation b/w the satisfied factors and the risk of having defects,2nd,4th,3rd,5th,6th,1st,the data informed quality  method had some riske as well as good factors,good survey for better process
2019/09/18 6:24:10 pm GMT+10,AX2EWYWZM19AZ,manager,12,india,vb.net,no,11-20 people,Strongly agree,Strongly agree,Strongly agree,Neutral,Testing software is important after every program finishing,Strongly agree,Strongly agree,Strongly agree,Agree,Value based testing is important for each and every fields,Strongly agree,Strongly agree,Strongly agree,Agree,modification and active x control tool is important,Strongly agree,Strongly agree,Strongly agree,Agree,feedback from customers user friendly is important,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,5,it is very much useful and high quality software can be produced through this,some suggestion based on prior program codes,it will enhance productivity with quality software,no negative impact will raise using this data informed quality management,High,High,High,High,strength show the code quality and weakness refers here need to improve in that area,High,High,High,High,strength here refers knowledge about developer and weaknesses refers to improve coding skill,High,High,High,High,strength shows some quality side of developer and weakness shows the area to improve,High,High,High,High,nice indication of the value show that it is easy to find out the defects,Moderate,Moderate,Moderate,Moderate,it is really good to have this kind of graph so that it is easy to find the defects,High,High,Moderate,High,strength show the quality of the developer and it is very much attractive,1st,2nd,3rd,6th,5th,4th,it is very good to have its visualize rather than numbers for easily identification of defects,very much interesting and informative
2019/09/18 6:36:55 pm GMT+10,A2CS48CU9FUM4A,Senior Engineer,15,India,JAVA,Veracode,11-20 people,Strongly agree,Disagree,Agree,Disagree,scrum framework where specific sprint is used for code review  defect identification.,Strongly agree,Neutral,Agree,Disagree,If defect is minor then diagnosed it within same sprint else keep it in product backlog,Strongly agree,Neutral,Neutral,Neutral,If defect is minor then diagnosed it within same sprint else keep it in product backlog,Strongly agree,Neutral,Disagree,Disagree,"This is continuous activity, there is no specific plan for this. ",Extremely useful,Useful,Useful,Neutral,Useful,Useful,Useful,Neutral,Important,Neutral,Important,Important,Important,Not important,Extremely considered,Considered,Neutral,Considered,Considered,Considered,Neutral,5,"identification of risky files,prediction of defective file",early notification of defect identification,"easy idenfication , dignosis and fixing of defect",to much documentation ,High,High,Extremely high,Extremely high,"highlights the risk score factor well,",High,High,High,High,highlights the risk score factor well,Low,Low,Low,Low,does not highlights the risk score,Moderate,Moderate,Moderate,Moderate,highlights the risk score but not upto the mark compare to plot 5 and 6.,High,High,Extremely high,Extremely high,highlights the risk factor with more insight e.g code lines and files and involvement of junior developers ,Moderate,High,High,High,identify the relation between risk score and factor affecting it.,4th,3rd,6th,5th,1st,2nd,Early prediction of defect is a key to improve the quality,NA
2019/09/18 6:47:01 pm GMT+10,AL5R39D224SP2,Research Associate,2,India,"R, Python, Java","R, Stata, Python",1-10 people,Strongly agree,Agree,Agree,Agree,Error path ,Strongly agree,Agree,Agree,Agree,"Various ways of testing the software. Trial and error, ad-hoc testing.",Strongly agree,Agree,Agree,Strongly agree,Report the defects to development team and ask them for a resolution. ,Strongly agree,Strongly agree,Neutral,Agree,I have not been involved in many so I have very little knowledge on how to develop one.,Extremely useful,Useful,Useful,Neutral,Not useful,Useful,Useful,Extremely important,Extremely important,Important,Important,Neutral,Important,Important,Extremely considered,Considered,Considered,Neutral,Neutral,Considered,Considered,4,It would make it easier to detect defects and will reduce the time required to fix them.,More importance should be given to preventing defects in the first place. ,It would reduce the workload and time required to fix defects.,Can't think of any.,High,High,High,High,Fairly easy to understand,Moderate,Moderate,Moderate,Low,The graph could be done better and description can be better as well.,Low,Moderate,Moderate,High,"The use of graph could be better, description is fairly detailed",Moderate,Moderate,Low,Low,,High,Moderate,Moderate,Moderate,,Moderate,Low,Moderate,Moderate,,2nd,3rd,6th,1st,5th,4th,,
2019/09/18 6:55:39 pm GMT+10,A1PTC5FHUYMWYL,Network Admin,6,India,Cisco,Cisco Packet Tracker,>100 people,Strongly agree,Strongly agree,Strongly agree,Strongly disagree,Testing,Strongly agree,Strongly agree,Strongly agree,Strongly disagree,Updating,Strongly agree,Strongly agree,Strongly agree,Strongly disagree,By testing the software package and find the bugs to rectify,Strongly agree,Strongly agree,Strongly agree,Strongly disagree,"Testing and monitoring, giving updation for the security are mandatory",Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,5,Got lot of Data for the process and it will help to find out easy to get update,"Frequent checking, step by step process, Duration for development are the points for improvement",Updates are the only positive impact for Data-infromed quality management,Repeat data and old data are the negative impacts,Extremely high,Extremely high,Extremely high,Extremely high,Actually the diagrams algorithms are strengths and Low subscribers are weakness,Extremely high,Extremely high,Extremely high,Extremely high,,Extremely high,Extremely high,Extremely high,Extremely high,,Extremely high,Extremely high,Extremely high,Extremely high,,Extremely high,Extremely high,Extremely high,Extremely high,,Extremely high,Extremely high,Extremely high,Extremely high,,4th,6th,5th,1st,3rd,2nd,The pie chart method and graph range are the ideal for my prefreneces,Thank you 
2019/09/18 6:57:57 pm GMT+10,ARN9ET3E608LJ,sales managers,4,india,.net,no,>100 people,Strongly agree,Neutral,Agree,Disagree, the Real Environment before releasing the product to the market for the actual end users and took perfect Non-functional testing types must be include for bug free software,Neutral,Agree,Neutral,Neutral,Functional testing type testing and Non-functional testing types include to finding defects ,Neutral,Agree,Disagree,Strongly agree,using Testpad tool we can get correct result ,Agree,Disagree,Neutral,Strongly agree,quality management  team must be quick  response every complaint against issues in software ,Extremely useful,Not useful,Useful,Neutral,Useful,Useful,Extremely useful,Important,Important,Not important,Neutral,Extremely important,Important,Neutral,Not considered,Neutral,Considered,Neutral,Considered,Not considered,Neutral,4,organizational process through which data are collected on all aspects ,"provider‚Äôs activities; analyzed to determine patterns, trends, and progress",Quality Management  major role for acceptability speed its only leads good feature ,negative impact are mostly out of the control from the begging  it must be correct  very first ,Moderate,High,Extremely high,Moderate,having extreme Comprehension must look forwarded ,Moderate,High,Low,Extremely high,strengths combination of multi independent functions dealing  and weakness is while correcting defects its took more time and affecting entire functionality ,Moderate,Low,Low,High,strength is limited focus ,Moderate,High,Low,High,junior developer thinking like end user its good strength and weaknesses is very low ,High,Extremely high,High,Moderate,not much effect this plot 5 ,Moderate,High,Low,High,strength is pri planing this team process and weaknesses are feeling unselfish project,4th,6th,3rd,3rd,5th,4th,visual explanation is very important and  very powerful method for delivering improved process,cover entire development aspect  ... good luck 
2019/09/18 7:14:47 pm GMT+10,A2CI15LSIGRMLI,Dev team manager,20,Ireland,.net,Model checking,1-10 people,Strongly agree,Agree,Disagree,Agree,"Model checking is the formal method of identifying defects, however from a basic overview our lead dev has oversight of all defects once reviewed with the individual developer, who runs their own QA testing. He classifys the defect and if not high enough, it will not be entered into our QC policy",Strongly agree,Neutral,Neutral,Agree,"As above, diagnoses is conducted by individual dev member performing QA on his or her own work.",Strongly agree,Strongly agree,Agree,Neutral,"Lead dev will review defect list with member, will then review once changes are made.",Agree,Disagree,Strongly agree,Agree,"We update our QC policys based on every dev project outputs, however this practice is not always followed up due to the time pressure of the next big project.",Extremely useful,Useful,Useful,Neutral,Useful,Not useful,Useful,Extremely important,Neutral,Important,Neutral,Important,Not important,Neutral,Considered,Not considered,Considered,Neutral,Not considered,Not at all considered,Considered,3,"It would cut down on the time needed to check files, so would leave a bigger window for the next project.",The initial rational of how it works would be needed to help the dev member understand what to look for before they embark on their code writing.,More time for many people,Dev team become complaisant when checking their own work prior to submission.,Moderate,High,Moderate,High,"Gives good plot analysis of dev members, however positive aspects of reviewer are contradictory to plot colouring and graphic.",Low,Extremely low,Moderate,Low,"Very little of strength in this plot, visually it does not ring true.",Extremely low,Moderate,Extremely low,Extremely low,It gives good or bad views without really detailing much more past dev member class and reviewers.,Moderate,High,Low,Low,"Good visual, but little more past junior devs being the risk",Low,High,Low,Extremely low,"Pretty standard true/false chart, gives little extra useful information.",Moderate,High,Low,Low,"As above, junior dev is the main factor, you don't need a chart to show that.",2nd,4th,5th,1st,6th,3rd,"Bar chart is fine, but you need more factors other than junior dev and reviewers",A yes/no of use on each plot may help you get a clearer picture of the bad options.
2019/09/18 10:15:46 pm GMT+10,A2WPXOVOS2QI9Y,Manager,3,Ghana,"Python, Javascript",No,1-10 people,Strongly agree,Strongly agree,Agree,Strongly agree,It is outsourced to a quality assessment officer to expedite the process since he is specialized in the field,Strongly agree,Strongly agree,Strongly agree,Disagree,"unit testing, stress testing,",Strongly agree,Strongly agree,Strongly agree,Strongly disagree,iterative development,Strongly agree,Strongly agree,Strongly agree,Strongly agree,Updating our software development plan and iteration plan as needed,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely useful,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Extremely considered,5,It saves time and helps zero down on problems easily,It's not efficient when data is limited,Speed and efficiency is ramped up as well as manpower requirements being reduced,Loss of jobs,Extremely high,Extremely high,Extremely high,Extremely high,it's a very clear visual and it's applicability is simple. The risks attached  to the team makeup are very clear,Extremely high,Low,High,Extremely high,It's pretty straightforward as well and has direct applicability. However it's a bit more complex to understand,Extremely high,Extremely high,Extremely high,Extremely high,The most straightforward of the plots. Very easy to understand,Low,Extremely high,Extremely high,Extremely high,I don't find this particularly useful,Moderate,Extremely low,Extremely low,Extremely low,A bit too complex for me to find useful at a glance,High,Extremely high,Extremely high,Extremely high,The use of probability is always a useful tool in this kind of analysis,1st,2nd,1st,5th,6th,4th,The bar chart because it is understandable and clear at a glance,
2019/09/18 11:03:01 pm GMT+10,A1CQK70BFYLIG5,QA Engineer,4,India,"Python, Java","Jenkins, S3",21-50 people,Strongly agree,Strongly agree,Strongly agree,Neutral,Manually tested the feature,Strongly agree,Strongly agree,Strongly agree,Agree,Testing effortly,Strongly agree,Strongly agree,Strongly agree,Agree,Recheck the issue,Strongly agree,Strongly agree,Strongly agree,Agree,Discuss with the team,Useful,Neutral,Useful,Useful,Useful,Extremely useful,Useful,Important,Neutral,Neutral,Extremely important,Important,Important,Important,Extremely considered,Considered,Considered,Extremely considered,Neutral,Considered,Considered,5,"Content, Behavior research, Segment-Specific Messaging, Channel Exploration",The first kind was the people who clicked away immediately. This segment represented a small fraction of visitors.,"The customer researcher called out that when we had interviewed customers, they looked for products like ours by word of mouth.","changed our ads to focus on online referrals. Yet, our product offering still wasn‚Äôt gaining traction.",Moderate,High,High,High,Junior developer must be good in exposure,Moderate,High,Moderate,Moderate,increase the junior developer knowledge,High,Moderate,High,High,Junior developer will be more responsible,High,Moderate,High,High,Junior developer is very keen,High,High,High,High,Just compact all code to be utilised well,High,Moderate,High,High,Studied factor is more responsible,4th,3rd,5th,4th,5th,4th,This is very good and it should be implemented well,This is very nice and superb
2019/09/18 11:05:15 pm GMT+10,ANBIWXLNKFCQQ,Engineer ,3,USA,Java,Parasoft,11-20 people,Strongly agree,Strongly agree,Strongly agree,Agree,"Parasoft Jtest program to scan and run data-flow analysis, unit test-case generation and execution, static analysis, regression testing, code coverage, and runtime error detection.",Strongly agree,Strongly agree,Strongly agree,Strongly agree,"Parasoft Jtest program to scan and run data-flow analysis, unit test-case generation and execution, static analysis, regression testing, code coverage, and runtime error detection.",Strongly agree,Strongly agree,Strongly agree,Strongly agree,"Change the script / code that is generating the defect, usually we revert back to a previous build and see the difference and move from there with precise data code changes. ",Strongly agree,Agree,Agree,Agree,"Place a focus on encouraging dialog, brainstorming, and participation for the dev quality improvement plans. 

Begin your implementation of improvements with testing small-scale demonstrations, which are easier to manage than large-scale changes",Neutral,Useful,Extremely useful,Neutral,Not at all useful,Extremely useful,Useful,Important,Extremely important,Important,Important,Not at all important,Extremely important,Important,Extremely considered,Extremely considered,Extremely considered,Extremely considered,Not at all considered,Extremely considered,Extremely considered,5,"Improved cost benefit analysis by using data informed management. 
","Its in your best interest to always improve and reformulate your data gathering, information and management systems, this leads to improvements and better quality of your management. ","Increased revenues with higher quality Data Informed quality and Management, Less costs by utilizing superior practices and techniques. ",I do not see any negative impact..,Extremely high,Extremely high,High,Extremely high,"Its very clear and concise data presentation, this particular graph is very understandable. ",Moderate,Moderate,Moderate,Moderate,I don't like this plot because the data is presented in an inferior way to plot 1.,Extremely low,Extremely low,Extremely low,Extremely low,"Lowest data, very bare and generic. ",Extremely high,High,High,High,This one is great and conveys very strongly its message. ,High,Extremely high,Extremely high,Extremely high,"Very analytical, strong with engineers, flow chart.",Moderate,High,Moderate,Moderate,The visuals here don't seem deep enough for this type of presentation and data.,2nd,6th,3rd,1st,4th,5th,"5 and 6, they are the usual we utilize for displaying data so they are my preferences. ",Good survey. 
2019/09/18 11:13:19 pm GMT+10,A25F6WT9CIM0Z5,qa assistant manager,6,india,java,PMD,1-10 people,Strongly agree,Agree,Agree,Agree,Actually its through many types ofmanual and automation testing using qtp in an agile scrum process.,Strongly agree,Agree,Agree,Agree,Using manual and automation testing tools like qtp and QC,Strongly agree,Agree,Agree,Strongly agree,Actually it through using qtp defect management tools,Strongly agree,Agree,Agree,Agree,Its through step by step manual processes working together in a core team,Useful,Useful,Extremely useful,Extremely useful,Extremely useful,Useful,Useful,Important,Extremely important,Extremely important,Important,Important,Important,Extremely important,Extremely considered,Extremely considered,Considered,Considered,Considered,Extremely considered,Considered,4,Actually its agile and user friendly.,may be open source codes with affordable license charges,actually it improves the overall quality and brings in class to the end  product,cost involved,High,Moderate,High,Extremely high,It is positive and lengthy,High,High,Moderate,High,It is positive and vast,High,High,Extremely high,Extremely high,It is positive and lengthy,High,High,Extremely high,High,It is positive and complex,High,Extremely high,Extremely high,High,It is positive and lengthy,High,High,Extremely high,High,It is positive and deep,5th,4th,5th,3rd,5th,4th,I think its the next generation 3d view,good study
2019/09/18 11:41:21 pm GMT+10,A18ZY3ETPDEXYI,Support Manager,22,United States,"JScript, VB, SQL Query Language, CSS",No,21-50 people,Strongly agree,Agree,Strongly agree,Agree,Practical testing. No tools are used,Strongly agree,Neutral,Agree,Agree,Dog fooding using Fossil,Strongly agree,Strongly agree,Agree,Agree,Code correction. No tools are used,Strongly agree,Neutral,Neutral,Agree,we use a Cause and effect diagram,Extremely useful,Useful,Useful,Neutral,Neutral,Useful,Extremely useful,Extremely important,Extremely important,Extremely important,Not important,Not at all important,Important,Extremely important,Neutral,Considered,Extremely considered,Not considered,Not at all considered,Considered,Considered,4,Decisions based on evidence.  Long term sucess,We need to find a way to make this work better in large organizations.,Encourages current data to be examined.,Information/dta can be considered without analysis.,High,Moderate,High,High,"easy trend recognition, understandable-",Moderate,High,Moderate,Moderate,Summerization and permit visual check of accuracy.,High,Extremely high,High,Extremely high,"Very clean, easy to understand.  Maybe a little more data would be helpful.",High,Extremely high,High,High,Easy to read and draw conclusion. ,Moderate,Moderate,Low,Moderate,desicion tree is difficult to read.  conclusions are not obvious.,Extremely high,Extremely high,High,Extremely high,Line chart is very clear.  Risk is easy to identify.,3rd,4th,5th,2nd,6th,1st,Clear and concise data.  Should show trends very clearly.  Useable at a glance.,None
2019/09/19 12:05:32 am GMT+10,ADD4FGB00XQ5H,Director of Managed Services,20,United States,Python,No,11-20 people,Strongly agree,Agree,Agree,Agree,Code analysis,Strongly agree,Agree,Agree,Agree,Code analysis,Strongly agree,Agree,Agree,Agree,"Peer review, defect moderation",Strongly agree,Neutral,Agree,Agree,NA,Useful,Not useful,Useful,Useful,Neutral,Neutral,Useful,Important,Neutral,Important,Important,Important,Important,Important,Considered,Neutral,Considered,Considered,Neutral,Neutral,Neutral,3,Automated risk assessment can point to areas that need closer human analysis.,Unknown unless tested in practice.,NA,NA,Moderate,High,Moderate,High,"Visual representation of risk is clear, although it lacks final value",High,Low,Moderate,High,"Visual is muddy, takes too long to immediately comprehend, final prognosis is useful however",Low,Extremely low,Low,Extremely low,"No strengths, not useful",Moderate,High,Moderate,Moderate,Explains risk values of several factors,Moderate,Low,Low,Low,Not useful,Moderate,High,Extremely low,Extremely low,Not a useful plot,2nd,1st,6th,3rd,4th,5th,,

==> figures/p2-output-summary.csv <==
dimension,output,score,variance,skrank,agreementp,conflictfactor,kw.test
Usefulness,Output1,4.16,0.911603207631075,1,0.84,14,0.744851950472768
Usefulness,Output2,4.04,0.968061391205567,1,0.82,8.2,0.744851950472768
Usefulness,Output3,4.06,0.818410604994429,1,0.82,13.6666666666667,0.744851950472768
Usefulness,Output4,3.98,0.979170827896788,1,0.8,10,0.744851950472768
Importance,Output1,4.14,0.728711471134677,1,0.84,42,0.25431538776591
Importance,Output2,4,0.903507902905251,1,0.78,13,0.25431538776591
Importance,Output3,3.8,0.947607082958686,2,0.64,6.4,0.25431538776591
Importance,Output4,4.1,0.839095723176481,1,0.82,13.6666666666667,0.25431538776591
Willingness,Output1,4.04,1.0490034143249,1,0.74,7.4,0.866757228621572
Willingness,Output2,4.06,0.842978199538967,1,0.78,39,0.866757228621572
Willingness,Output3,3.9,1.07380688416949,1,0.74,6.16666666666667,0.866757228621572
Willingness,Output4,3.92,1.04666623337224,1,0.72,6,0.866757228621572


==> figures/p3-output-summary.csv <==
dimension,output,score,variance,skrank,agreementp,conflictfactor,kw.test
insightfulness,LIME,3.8,0.857142857142857,1,0.68,8.5,0.489475416038271
insightfulness,BreakDownSHAP,3.58,0.927801878921687,2,0.58,4.83333333333333,0.489475416038271
insightfulness,AnchorLORE,3.36,1.12049551720729,3,0.46,1.91666666666667,0.489475416038271
insightfulness,ANOVAVarImp,3.54,1.07304639761222,2,0.58,3.22222222222222,0.489475416038271
insightfulness,PDP,3.56,1.03332236114429,2,0.54,3.375,0.489475416038271
insightfulness,DecisionTree,3.64,0.942424142998322,1,0.52,5.2,0.489475416038271
comprehension,LIME,3.84,0.817162836918577,1,0.66,16.5,0.263965490687343
comprehension,BreakDownSHAP,3.44,1.12775739177089,2,0.52,2,0.263965490687343
comprehension,AnchorLORE,3.44,1.16338703265728,2,0.56,2.33333333333333,0.263965490687343
comprehension,ANOVAVarImp,3.84,0.865671851859607,1,0.7,8.75,0.263965490687343
comprehension,PDP,3.52,1.18218062089013,2,0.56,2.33333333333333,0.263965490687343
comprehension,DecisionTree,3.76,1.00122374102487,1,0.7,5,0.263965490687343
need,LIME,3.98,0.82040308659207,1,0.78,13,0.0117375649378873
need,BreakDownSHAP,3.42,0.859283042389861,2,0.46,3.28571428571429,0.0117375649378873
need,AnchorLORE,3.34,1.18855082399723,2,0.5,1.78571428571429,0.0117375649378873
need,ANOVAVarImp,3.52,0.973946317089104,2,0.56,3.5,0.0117375649378873
need,PDP,3.32,1.03883765501131,2,0.42,2.1,0.0117375649378873
need,DecisionTree,3.5,1.07380688416949,2,0.56,2.54545454545455,0.0117375649378873
usefulness,LIME,4.08,0.899886614172778,1,0.76,12.6666666666667,0.0575741481964669
usefulness,BreakDownSHAP,3.52,1.01498969533323,2,0.5,2.77777777777778,0.0575741481964669
usefulness,AnchorLORE,3.48,1.32849462143573,2,0.6,2.14285714285714,0.0575741481964669
usefulness,ANOVAVarImp,3.62,0.987472551930597,2,0.6,4.28571428571429,0.0575741481964669
usefulness,PDP,3.62,1.17612299787159,2,0.6,3.33333333333333,0.0575741481964669
usefulness,DecisionTree,3.5,1.01519074311085,2,0.54,3,0.0575741481964669
preferred,LIME,3.96,1.42799988566855,1,0.44,2.2,0.000179135401462663
preferred,BreakDownSHAP,3.3,1.48804761828569,2,0.34,0.944444444444444,0.000179135401462663
preferred,AnchorLORE,2.76,1.40784971368628,3,0.34,0.739130434782609,0.000179135401462663
preferred,ANOVAVarImp,3.6,1.71428571428571,2,0.28,0.875,0.000179135401462663
preferred,PDP,2.6,1.48461497791618,3,0.18,0.346153846153846,0.000179135401462663
preferred,DecisionTree,3.36,1.83792251840862,2,0.22,0.55,0.000179135401462663


==> figures/processed-data.csv <==
Role,Year,Country,useCCplusplusCsharp,useJava,useJavaScript,usePython,useStaticAnalysisTools,TeamSizeLEQ10,TeamSize10to20,TeamSize20to50,TeamSize50to100,TeamSizeGEQ100,Output1Usefulness,Output2Usefulness,Output3Usefulness,Output4Usefulness,Output1Importance,Output2Importance,Output3Importance,Output4Importance,Output1Willingness,Output2Willingness,Output3Willingness,Output4Willingness,willingnessDP,LIMEinsightfulness,BreakDownSHAPinsightfulness,AnchorLOREinsightfulness,ANOVAVarImpinsightfulness,PDPinsightfulness,DecisionTreeinsightfulness,LIMEcomprehension,BreakDownSHAPcomprehension,AnchorLOREcomprehension,ANOVAVarImpcomprehension,PDPcomprehension,DecisionTreecomprehension,LIMEneed,BreakDownSHAPneed,AnchorLOREneed,ANOVAVarImpneed,PDPneed,DecisionTreeneed,LIMEusefulness,BreakDownSHAPusefulness,AnchorLOREusefulness,ANOVAVarImpusefulness,PDPusefulness,DecisionTreeusefulness,LIMEpreferred,BreakDownSHAPpreferred,AnchorLOREpreferred,ANOVAVarImppreferred,PDPpreferred,DecisionTreepreferred
DEVELOPER,6,USA,1,0,1,0,0,0,1,0,0,0,3,4,4,4,4,4,4,3,3,4,4,4,3,4,3,2,4,4,2,3,4,2,4,3,2,4,4,2,3,3,2,4,3,2,4,4,2,5,4,1,6,3,2
DEVELOPER,8,USA,0,0,0,1,0,1,0,0,0,0,4,4,4,4,4,4,4,4,2,4,2,4,4,3,3,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,6,5,4,3,2,1
DEVELOPER,10,INDIA,0,0,0,0,1,0,1,0,0,0,4,3,4,4,4,4,2,4,4,5,1,4,5,4,4,3,3,3,4,5,3,3,4,3,3,5,3,4,3,3,4,4,3,3,3,4,4,2,4,3,4,1,6
DEVELOPER,7,INDIA,1,0,0,0,0,1,0,0,0,0,5,4,4,4,5,4,4,4,5,4,4,4,4,5,5,5,5,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3,4,3,5,5,4
MANAGER,14,USA,0,0,1,0,1,1,0,0,0,0,4,3,4,3,4,4,3,4,5,3,4,3,4,4,5,3,2,5,5,4,5,1,4,5,5,2,2,1,1,4,3,3,4,2,1,5,5,3,2,1,5,4,6
DEVELOPER,4,USA,1,0,0,0,1,0,0,1,0,0,1,3,2,1,3,3,3,5,2,3,1,3,4,2,3,5,2,2,3,5,3,2,2,1,1,5,3,3,3,2,5,5,3,5,2,5,2,1,5,5,2,3,1
DEVELOPER,6,USA,0,0,0,1,1,1,0,0,0,0,4,3,5,5,4,3,4,5,4,3,4,5,3,3,2,2,4,2,3,3,2,4,5,2,2,3,2,3,4,2,2,3,2,3,4,2,2,5,2,4,6,3,1
MANAGER,14,USA,1,1,0,1,1,1,0,0,0,0,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,3,4,3,3,4,4,3,4,2,3,4,4,2,3,2,2,5,4,3,4,2,2,6,5,3,4,2,1
MANAGER,6,USA,1,1,0,0,1,0,1,0,0,0,4,4,4,4,5,4,5,5,4,4,4,5,4,4,4,3,3,5,5,4,2,5,5,5,4,3,2,3,3,4,4,4,3,5,3,5,4,4,3,1,6,5,2
DEVELOPER,15,USA,0,1,0,1,0,1,0,0,0,0,4,4,4,3,2,4,4,4,3,5,4,4,3,5,4,4,5,5,5,4,4,4,5,4,4,4,3,3,4,4,3,5,4,3,4,3,3,5,6,4,2,3,1
DEVELOPER,5,USA,0,1,0,0,1,1,0,0,0,0,3,4,5,4,3,4,3,4,5,4,4,3,3,3,3,3,4,4,5,4,3,2,4,5,5,3,3,4,5,3,5,3,3,4,4,4,4,2,1,3,2,1,1
MANAGER,3,INDIA,0,0,0,1,1,0,1,0,0,0,3,2,3,3,4,3,3,3,4,3,3,3,4,4,4,4,4,3,3,3,3,3,3,3,3,4,3,3,3,4,4,3,2,2,2,3,3,3,5,4,2,1,6
MANAGER,6,INDIA,0,0,0,0,1,0,0,1,0,0,4,5,5,4,4,5,3,4,4,5,5,4,5,4,4,3,4,4,4,5,5,4,3,5,5,4,4,5,5,4,4,5,5,5,5,5,3,2,3,1,2,1,2
DEVELOPER,5,INDIA,0,0,0,0,0,0,1,0,0,0,5,1,3,1,4,1,3,3,5,1,2,3,4,2,5,2,4,2,3,4,4,2,4,2,3,4,3,2,4,1,3,4,3,1,3,1,2,4,5,5,3,5,5
MANAGER,6,INDIA,0,0,0,0,0,0,0,1,0,0,2,2,3,4,3,4,2,2,4,4,3,2,4,4,4,3,4,4,2,3,2,4,2,2,4,4,3,3,3,3,4,2,4,2,4,4,3,5,3,2,4,3,1
MANAGER,6,USA,1,1,0,1,1,1,0,0,0,0,5,5,4,4,5,5,5,5,3,4,5,5,5,5,4,5,5,5,5,4,4,4,4,4,5,5,5,4,5,4,5,5,5,5,5,5,5,5,3,2,4,1,6
DEVELOPER,2,INDIA,1,1,0,0,1,0,1,0,0,0,4,5,3,4,3,4,3,3,3,4,3,3,5,4,4,4,4,4,3,5,5,5,3,3,5,4,4,4,4,3,4,5,4,4,3,4,4,2,3,1,6,5,4
DEVELOPER,8,INDIA,0,0,0,0,1,0,0,1,0,0,2,2,4,3,4,3,2,4,2,3,4,2,4,2,2,3,2,4,2,3,3,4,3,2,3,4,4,3,4,4,4,3,3,4,3,4,3,4,2,3,1,6,5
MANAGER,6,INDIA,1,1,0,0,1,0,0,1,0,0,5,2,4,5,3,2,2,5,1,5,2,3,5,4,1,5,1,1,4,5,2,4,3,4,2,3,3,5,2,3,5,2,5,1,4,5,3,3,2,4,3,2,6
DEVELOPER,3,INDIA,1,0,0,0,1,0,0,1,0,0,4,4,2,5,4,5,5,4,4,5,5,4,5,4,4,4,4,3,3,3,5,3,3,4,4,4,4,2,2,3,2,5,3,3,3,4,4,3,2,5,4,3,2
DEVELOPER,12,INDIA,1,1,0,0,1,0,0,1,0,0,4,4,5,5,4,5,4,4,5,5,4,5,5,4,5,5,5,5,4,5,5,4,5,5,4,5,5,4,5,5,4,5,5,4,5,5,5,2,1,3,1,3,1
OTHERS,18,USA,0,0,0,0,1,0,1,0,0,0,5,5,5,4,4,5,4,4,4,4,5,4,4,4,2,2,4,4,4,4,4,3,4,4,4,3,2,2,4,3,3,3,2,2,4,4,4,4,2,1,6,3,5
MANAGER,5,INDIA,0,0,0,0,1,0,0,0,0,1,4,5,4,4,4,5,5,5,4,4,5,5,4,4,4,4,4,4,4,5,5,5,5,5,5,4,4,4,4,4,4,4,5,4,5,4,5,2,3,1,2,1,2
DEVELOPER,20,USA,1,0,1,1,0,1,0,0,0,0,4,4,3,4,4,5,3,5,5,5,3,5,4,4,3,4,4,3,4,4,2,4,5,2,4,3,3,3,4,3,4,4,3,4,5,2,4,6,2,3,5,1,4
MANAGER,6,INDIA,0,0,1,1,NA,0,0,1,0,0,5,5,4,4,5,5,3,4,5,5,4,4,4,5,3,4,5,3,5,3,3,4,4,3,4,4,3,5,3,3,4,4,3,4,4,3,4,3,2,4,6,1,5
OTHERS,7,INDIA,1,0,0,0,1,0,0,0,1,0,4,5,3,5,4,4,3,5,3,4,3,4,4,3,4,3,5,5,3,2,2,2,2,2,4,4,5,4,3,3,2,5,3,5,4,4,3,4,6,1,3,2,5
MANAGER,14,USA,1,1,0,0,0,0,1,0,0,0,4,5,4,3,5,4,4,3,4,4,5,2,4,4,3,5,3,3,4,3,3,4,4,3,3,4,4,4,4,4,3,4,3,4,4,4,3,6,4,5,3,2,1
DEVELOPER,10,INDIA,0,1,0,1,1,0,0,1,0,0,5,4,4,4,5,4,5,5,5,5,5,5,4,4,4,3,5,4,3,4,5,4,4,4,2,5,4,3,4,4,3,5,5,4,5,3,3,5,3,1,6,4,2
DEVELOPER,6,INDIA,0,1,0,0,0,0,1,0,0,0,5,4,4,4,5,4,4,4,5,4,5,4,5,4,4,4,4,4,4,3,3,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2,2,1,2,2,3
MANAGER,17,INDIA,0,1,0,0,1,0,0,1,0,0,4,5,5,5,4,5,5,5,4,5,4,5,4,3,3,3,3,4,3,4,4,4,4,4,4,4,4,4,4,3,4,3,4,4,4,4,3,4,5,2,3,1,2
DEVELOPER,10,INDIA,0,1,0,0,1,0,0,0,0,1,4,5,4,4,4,4,4,3,4,4,4,4,5,4,4,3,3,3,4,3,2,4,3,4,4,4,3,2,3,3,3,4,2,2,3,3,2,6,2,4,3,5,1
DEVELOPER,11,INDIA,0,1,0,0,0,0,0,0,0,1,4,4,5,5,4,3,5,5,4,3,3,5,5,5,2,4,3,3,2,4,2,2,4,4,4,5,3,4,2,3,3,5,2,3,3,4,3,6,2,4,1,5,3
DEVELOPER,13,SINGAPORE,0,1,0,1,1,0,1,0,0,0,5,5,5,5,5,5,5,5,5,5,5,5,4,5,5,5,3,5,3,3,5,5,4,5,4,4,4,3,4,5,2,5,4,5,3,5,3,4,2,3,5,1,6
DEVELOPER,15,INDIA,0,0,0,0,0,0,0,1,0,0,5,4,4,5,5,4,3,4,5,4,4,5,5,4,4,4,2,3,3,3,2,5,5,2,5,4,3,4,3,3,4,4,4,5,3,3,4,5,6,4,1,3,2
MANAGER,15,INDIA,0,1,0,0,1,0,0,0,0,1,5,4,5,4,4,4,4,5,3,4,5,5,5,3,4,3,4,3,3,4,5,4,5,4,4,5,4,5,4,2,5,5,5,5,4,2,4,5,4,3,3,1,6
DEVELOPER,6,USA,0,0,0,1,1,0,1,0,0,0,4,4,4,4,4,4,4,4,5,4,4,4,4,3,3,3,4,5,5,4,4,3,4,3,4,2,2,2,3,3,4,3,3,2,3,3,4,4,5,2,1,3,6
DEVELOPER,19,INDIA,0,0,0,0,0,1,0,0,0,0,5,5,5,5,5,4,4,4,5,5,5,4,5,3,3,2,2,2,4,5,4,5,4,5,5,5,4,5,4,5,5,5,4,5,5,5,5,2,2,2,4,3,3
MANAGER,5,USA,1,1,0,0,0,1,0,0,0,0,3,4,2,2,3,3,4,2,3,3,2,2,4,2,4,2,1,2,5,3,3,3,3,4,3,5,5,5,4,3,2,4,2,4,2,5,4,5,3,4,2,1,6
MANAGER,12,INDIA,0,0,0,0,0,0,1,0,0,0,5,5,5,5,5,5,5,5,5,5,5,5,5,4,4,4,4,3,4,4,4,4,4,3,4,4,4,4,4,3,3,4,4,4,4,3,4,6,5,4,1,2,3
DEVELOPER,15,INDIA,0,1,0,0,1,0,1,0,0,0,5,4,4,4,3,2,3,4,5,3,3,4,5,4,4,2,3,4,3,4,4,2,3,4,4,5,4,2,3,5,4,5,4,2,3,5,4,3,4,1,2,6,5
OTHERS,2,INDIA,0,1,0,1,1,1,0,0,0,0,5,4,4,4,5,4,4,4,5,4,4,4,4,4,3,2,3,4,3,4,3,3,3,3,2,4,3,3,2,3,3,4,2,4,2,3,3,5,4,1,6,2,3
OTHERS,6,INDIA,0,0,0,0,1,0,0,0,0,1,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,3,1,2,6,4,5
MANAGER,4,INDIA,0,0,0,0,0,0,0,0,0,1,5,5,4,4,4,3,2,4,2,3,4,2,4,3,3,3,3,4,3,4,4,2,4,5,4,5,2,2,2,4,2,3,5,4,4,3,4,3,1,4,4,2,3
MANAGER,20,IRELAND,0,0,0,0,1,1,0,0,0,0,5,4,4,2,5,3,4,2,4,4,4,1,3,3,2,1,3,2,3,4,1,3,4,4,4,3,3,1,2,2,2,4,2,1,2,1,2,5,3,2,6,1,4
MANAGER,3,GHANA,0,0,1,1,0,1,0,0,0,0,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,2,3,4,5,2,5,5,1,5,5,4,5,5,1,5,5,5,5,5,1,5,6,5,6,2,1,3
DEVELOPER,4,INDIA,0,1,0,1,1,0,0,1,0,0,4,4,4,5,4,4,3,4,5,4,4,4,5,3,3,4,4,4,4,4,4,3,3,4,3,4,3,4,4,4,4,4,3,4,4,4,4,3,4,2,3,2,3
DEVELOPER,3,USA,0,1,0,0,1,0,1,0,0,0,3,4,5,5,4,4,4,5,5,5,5,5,5,5,3,1,5,4,3,5,3,1,4,5,4,4,3,1,4,5,3,5,3,1,4,5,3,5,1,4,6,3,2
MANAGER,6,INDIA,0,1,0,0,1,1,0,0,0,0,4,4,5,4,4,5,5,4,5,4,4,5,4,4,4,4,4,4,4,3,4,4,4,5,4,4,3,5,5,5,5,5,4,5,4,4,4,2,3,2,4,2,3
MANAGER,22,USA,0,0,1,0,0,0,0,1,0,0,5,5,4,4,5,5,5,4,3,4,5,4,4,4,3,4,4,3,5,3,4,5,5,3,5,4,3,4,4,2,4,4,3,5,4,3,5,4,3,2,5,1,6
MANAGER,20,USA,0,0,0,1,0,0,1,0,0,0,4,4,4,3,4,4,4,4,4,3,4,3,3,3,4,2,3,3,3,4,2,1,4,2,4,3,3,2,3,2,1,4,4,1,3,2,1,5,6,1,4,3,2

